The Absolute Age of the Open Cluster NGC 6791 and Its Implications for Galactic Archaeology and Asteroseismic Calibration

We present a new absolute age determination for NGC 6791, one of the Milky Way's oldest and most metal-rich open clusters. Its unusual properties make it an important probe of inner-disk evolution and asteroseismic calibration, but its age has remained difficult to determine because of coupled uncertainties in reddening, distance, photometry, and stellar-model physics. Gaia DR3 photometry together with detached eclipsing binaries (DEBs) in NGC 6791 are combined with 10,000 Monte Carlo isochrone sets (marginalizing over uncertainties in composition, convective mixing processes, opacities, diffusion, nuclear reaction-rates, distance modulus, and reddening) to determine the age of NGC 6791. For each isochrone we build a synthetic color-magnitude diagram (CMD) that matches the observed star count in the MSTO and subgiant-branch window and injects empirical photometric scatter perpendicular to the ridgeline, enabling CMD comparisons without artificial-star tests. We assess CMD morphology using a bootstrap-calibrated two-dimensional Kolmogorov-Smirnov statistic, and add an external check based on the nearest-point metric: a coeval DEB statistic in $(M,L)$ space. These statistics are mapped to probability-density weights via bootstrap-resampling and combined into a single isochrone weight. NGC 6791 is determined to have an age of $8.46\pm0.66$ Gyr, $[\mathrm{Fe/H}]=+0.280\pm0.079$, $Y=0.2968\pm0.0158$, $(m{-}M)_V=13.333\pm0.058$, and $E(B{-}V)=0.183\pm0.024$. Our error budget shows no single dominant contributor, and highlights differences between open-cluster and globular-cluster age errors. Combined with its super-solar metallicity, our age estimate favors an inner-Galaxy origin for NGC 6791 and subsequent outward migration, provides a benchmark for asteroseismic calibration at high metallicity, and extends the absolute cluster age--metallicity relation to an old, metal-rich open cluster.

==> AAS75865R1_datafile5.txt <==
Title: The Absolute Age of the Open Cluster NGC 6791 and Its
    Implications for Galactic Archaeology and Asteroseismic Calibration 
Authors: Dufresne G., Chaboyer B., Rampalli R. 
Table: Cleaned Gaia DR3 photometry for NGC~6791 for 15.8 <= Gmag <= 18.8 mag
================================================================================
Byte-by-byte Description of file: datafile5.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label    Explanations
--------------------------------------------------------------------------------
   1- 19 I19    ---   GaiaDR3  Gaia DR3 source identifier [source_id]
  21- 28 F8.6   mag   BP-RP    Gaia DR3 BP-RP color
  30- 38 F9.6   mag   Gmag     Gaia DR3 G-band magnitude
  40- 50 F11.7  deg   RAdeg    Right Ascension, decimal degrees (ICRS at Epoch=2016.0)
  52- 62 F11.8  deg   DEdeg    Declination, decimal degrees (ICRS at Epoch=2016.0)
--------------------------------------------------------------------------------
2051364788181283328 1.191127 18.823915 289.8320228 38.23505004 
2051365028699487232 1.066367 17.939232 289.8816805 38.24299786 
2051375100401969280 1.097950 17.308966 289.6286292 38.30633379 
2051333108501362944 1.147731 17.188213 289.4625129 37.91248849 
2051354587637926400 1.075452 17.903330 289.7131044 37.96323188 
2051355442331798400 1.101250 17.985266 289.7430462 38.03602389 
2051355442331798528 1.232958 18.695710 289.7408939 38.03646214 
2052867958012665088 1.156179 18.557384 290.0992683 38.36936955 
2052868026732162432 1.173934 18.504599 290.0793119 38.38183173 
2052640393466855936 1.101140 18.177784 290.9074638 38.22138341 
2052521959747583744 1.190759 18.745213 290.9896663 37.41805090 
2052547592112504576 1.116497 17.290377 290.9884739 37.73480626 
2052797005151969920 1.122032 18.031965 290.3883925 37.93504241 
2052797520548289792 1.067720 17.586330 290.3815125 38.00599513 
2052798104674225792 1.204829 18.634020 290.3495715 37.97542831 
2052798143323631616 1.157887 18.356210 290.3662523 37.99343494 
2052798280762612864 1.172903 18.714754 290.3756876 38.02089868 
2052798693073114112 1.105741 17.756044 290.4046580 38.03658745 
2052800612924614400 1.205259 18.511688 290.4227067 38.11588319 
2052801025241517056 1.107122 18.448496 290.5150147 38.15246736 
2052805766885636864 1.133277 18.469475 290.3867818 38.28339389 
2052805805545453952 1.163513 18.604807 290.5644624 38.11553751 
2052806557159519104 1.177507 18.705560 290.6113094 38.20568471 
2052806866397212800 1.200149 18.679974 290.6075358 38.24422957 
2052807313073774592 1.112152 18.439487 290.5253795 38.21468997 
2052809516397291392 1.046593 17.538502 290.6103598 38.32097636 
2052810920846403712 1.048569 17.660725 290.5551099 38.29595255 
2052811577981507712 1.239058 18.740349 290.4173028 38.28678077 
2052812157803402496 1.127089 18.466766 290.4624228 38.34402425 
2052587788704873216 1.114201 18.563364 290.7611733 37.69819209 
2052813222949965440 1.047775 17.977997 290.5887992 38.37530819 
2052589094375113472 1.183635 18.629778 290.8791213 37.76004571 
2052814803496612864 1.230032 18.639414 290.2222946 38.15312981 
2052590468764438784 1.149777 18.315834 290.6872889 37.69061987 
2052816933800999424 1.150652 18.404749 290.3225675 38.24095862 
2052817277398421120 1.174856 18.518745 290.2967311 38.27254937 
2052592392910094080 1.170672 18.404282 290.6656463 37.79842709 
2052818449929138944 1.142710 17.222776 290.2976065 38.30805289 
2052820030477576064 1.051527 17.191483 290.1580509 38.31940217 
2052595072969697408 1.221359 18.852478 290.8989208 37.79822450 
2052821744164567936 1.117325 18.052950 290.2600223 38.36881927 
2052821915968240128 1.093640 17.764278 290.2883598 38.39717609 
2052596172481437056 1.069701 18.243858 290.8552247 37.84153008 
2052597856112569856 1.160652 18.708477 291.0482276 37.92735446 
2052824497243134464 1.106158 17.281101 290.3496318 38.35776203 
2052603770286186496 1.081933 17.895340 290.5441283 37.75915404 
2052603873365002496 1.030939 17.316072 290.5497120 37.79683407 
2052605106013456512 1.216945 18.745789 290.5301337 37.86062355 
2052608271411507712 1.107208 17.958857 290.4599472 37.88334382 
2052608546289494656 1.053913 17.964882 290.5229247 37.91331821 
2052608748146639360 1.072290 17.829462 290.5096159 37.92572435 
2052608786807650048 1.179912 18.823795 290.4892780 37.93031583 
2052608821167405824 1.102023 17.741713 290.5046996 37.93633072 
2052609130404993152 1.110971 18.429316 290.4638335 37.90739999 
2052610225614723712 1.125257 18.403960 290.5882021 37.95670417 
2052612184124185472 1.095056 18.449482 290.5845338 38.09003511 
2052612252839567616 1.046417 17.591430 290.5699478 38.09379637 
2052614932899152896 1.183536 18.718924 290.8414915 38.09374878 
2052615482660446336 1.106851 18.436687 290.8872803 38.12879503 
2052617406811762688 1.174584 18.826689 290.7314273 38.09966372 
2052621255094542080 1.130909 18.399390 291.1175840 37.96991945 
2051001983700467968 1.094102 17.667978 290.3275521 37.09835359 
2051026108531810944 1.153729 18.501938 290.4322353 37.18444476 
2051030021247560576 1.246890 18.709322 290.7728626 37.27914666 
2051031258211738112 1.133343 18.413492 290.8196663 37.29420454 
2051032392070527488 1.096987 17.535255 290.7905271 37.35085029 
2051033427162712576 1.032067 17.486221 290.6714004 37.28948078 
2051034178776154368 1.088058 17.820698 290.7114162 37.37030935 
2051035213869377536 1.077047 17.769258 290.6933325 37.40184627 
2051047819594077312 1.101013 17.461998 290.1958337 37.07192650 
2051048201851011328 1.109379 17.042265 290.1727878 37.10203623 
2051049198283520768 1.052313 18.084051 290.2983184 37.12969183 
2051049679319892480 1.155678 18.303877 290.3176614 37.17624176 
2051050705812507904 1.227136 18.706247 290.2837054 37.21045296 
2051051358647303040 1.180002 18.643860 290.1090535 37.14017135 
2051052011482473600 1.082178 18.103909 290.1634858 37.18934654 
2051052290659868544 1.077749 17.475945 290.0927284 37.17367443 
2051053798189023104 1.033838 17.430576 290.2431437 37.23755991 
2051054004347501824 1.124786 17.176380 290.2314272 37.25640138 
2051054244865790848 1.088835 18.332586 290.2576640 37.30126275 
2051054725902110080 1.132349 18.626558 290.1804750 37.29601802 
2051057783918311040 1.146180 18.648132 289.9695038 37.12216977 
2051062254983869184 1.078058 17.697510 289.8386640 37.19823487 
2051062491202836480 1.113224 18.445630 289.8548655 37.25160148 
2051065033823532288 1.048109 17.829485 290.0723108 37.26363439 
2051066476932619776 1.186947 18.738134 290.1273054 37.29372608 
2051066889249591936 1.034238 17.844704 290.1351480 37.34421015 
2051067988761309312 1.203187 18.542124 290.0844405 37.38690952 
2051069058212190208 1.027997 17.343739 289.9430811 37.32642327 
2051070909339093120 1.044702 17.417086 290.0626130 37.39884326 
2051072803423822720 1.053435 17.302753 290.0198397 37.50604287 
2051073108359205120 1.099267 18.054836 290.4143714 37.19714919 
2051076166376460416 1.080483 17.167310 290.5392359 37.38152213 
2051077678207387520 1.110788 17.918861 290.2865882 37.31503992 
2051078708999659520 1.054056 17.928516 290.2818853 37.36943550 
2051080259487590528 1.063376 18.010729 290.4587842 37.44016500 
2051082080553776896 1.086157 17.395195 290.5493129 37.40526674 
2051082458511040640 1.159138 18.234428 290.6362739 37.43650306 
2051083592382422912 1.040274 17.922930 290.5911612 37.49943604 
2051087470730717312 1.075665 17.901768 290.4457950 37.54278775 
2051087612472057984 1.190272 18.713943 290.3992340 37.54817160 
2051088162222715648 1.074715 17.763134 290.4488582 37.59372621 
2051089364818667904 1.107226 17.145102 290.6152812 37.66563324 
2051089944632056704 1.179325 18.572650 290.5021400 37.66350665 
2051091117164739712 1.121543 18.109330 290.2591937 37.40989808 
2051091284664056064 1.104933 18.200233 290.2909235 37.44748505 
2051092010517879040 1.076613 17.806150 290.1392236 37.44406660 
2051092246736756480 1.090091 18.065058 290.2254661 37.46361309 
2051092865212098304 1.089267 18.425266 290.3044789 37.49393068 
2051093758562887808 1.130746 18.529800 290.3585599 37.57631874 
2051093762865472640 1.084962 17.117952 290.3572118 37.55902856 
2051093797224501120 1.061251 17.966728 290.3340233 37.56351494 
2051093865943874944 1.138688 18.415522 290.2642307 37.50481612 
2051093964723785728 1.086485 17.636190 290.2649131 37.53420477 
2051094175181528448 1.106684 18.291744 290.2454048 37.53572506 
2051094312620525952 1.101195 18.313868 290.2698834 37.57205940 
2051094617558901632 1.198293 18.725159 290.3189019 37.59706644 
2051094651916144000 1.090645 17.840113 290.3250727 37.61200306 
2051094862376411008 1.051661 18.012943 290.3154723 37.60800574 
2051094926796586368 1.186988 18.615890 290.3052713 37.63116237 
2051094931095889024 1.139660 18.237400 290.2970625 37.62864665 
2051095549571001728 1.069399 17.769430 290.1752848 37.51848815 
2051096438624967040 1.095826 17.340780 290.0668633 37.55296740 
2051096610423658368 1.105473 18.173800 290.1232822 37.55193822 
2051096782222415872 1.103698 18.199408 290.1577687 37.59793182 
2051096782224365440 1.034152 17.626373 290.1553763 37.59663531 
2051096786521613568 1.190220 18.432959 290.1497828 37.59138645 
2051096786521628160 1.071941 17.901207 290.1602261 37.59897328 
2051096889600790400 1.053760 17.231773 290.0995351 37.58410310 
2051096988380847872 1.071411 18.137262 290.1121026 37.60309546 
2051096988382464896 1.190622 18.465794 290.0975195 37.60406488 
2051097022742317952 1.124632 18.389782 290.1175951 37.60283317 
2051097061399534080 1.082632 17.886560 290.1353392 37.62370243 
2051096752161862016 1.064483 17.181961 290.1453190 37.57226850 
2051097228898964736 1.128757 18.043308 290.2061134 37.56049900 
2051097400697702528 1.202538 18.824072 290.2404398 37.59569734 
2051097473716425088 1.093230 17.342958 290.2116007 37.59202987 
2051097508076139264 1.193292 18.758590 290.1776085 37.59040406 
2051097572496395264 1.106226 18.378483 290.2128408 37.59735703 
2051097576790348928 1.132385 17.166876 290.2166338 37.61040500 
2051097675575642112 1.069528 17.855587 290.2159776 37.62101789 
2051097675575658880 1.233388 18.627884 290.2124945 37.63175479 
2051097744295105024 1.103853 17.328157 290.2657690 37.60810647 
2051097744295111296 1.174768 18.655428 290.2691175 37.61328906 
2051097744295128320 1.125927 18.224396 290.2694893 37.61809622 
2051097748594405376 1.052189 17.257093 290.2770530 37.61424410 
2051097813014605184 1.114909 18.541765 290.2658444 37.62726675 
2051097881734095872 1.081701 17.932150 290.2955855 37.63779192 
2051097920393102336 1.070747 17.730871 290.2623534 37.63478279 
2051097984813292032 1.101456 18.144804 290.2327673 37.62523234 
2051098019173050624 1.174326 18.531754 290.2413562 37.64123940 
2051098023472304128 1.120285 17.257904 290.2481186 37.63615117 
2051098053532775808 1.131990 18.401030 290.2262993 37.63233204 
2051098053532782720 1.085708 17.361195 290.2201657 37.63638113 
2051098057832032768 1.054849 17.323692 290.2301685 37.64425320 
2051098057832498944 1.069691 17.761726 290.2286857 37.64680322 
2051098122252269184 1.162729 18.506840 290.2591436 37.64301510 
2051098126551548800 1.062181 17.803055 290.2664818 37.64999961 
2051098126551552128 1.044595 17.554493 290.2589581 37.66110459 
2051098195271014144 1.081915 17.910215 290.2426002 37.66143301 
2051098195271016832 1.094593 17.164316 290.2445517 37.66274482 
2051098195271026432 1.058189 17.273352 290.2540635 37.66407871 
2051098229630778880 1.144953 17.157299 290.2590946 37.67568583 
2051098294050917120 1.127890 18.036217 290.1852474 37.60948979 
2051098332709859072 1.161240 18.473320 290.1596218 37.60693608 
2051098367069611904 1.059087 17.283556 290.1640480 37.62570713 
2051098397130149888 1.095960 17.181870 290.1916233 37.62274430 
2051098431489912704 1.056209 18.032068 290.2033862 37.64319752 
2051098435789124096 1.057530 17.849870 290.1971808 37.63865164 
2051098465849639552 1.243990 18.677420 290.1820538 37.63503286 
2051098500207597696 1.054764 17.437140 290.1928148 37.64709476 
2051098504508597504 1.244873 18.765009 290.1868409 37.64517925 
2051098538868299520 1.063189 17.999899 290.1569788 37.62623437 
2051098573228040960 1.118854 17.101385 290.1522411 37.63545324 
2051098573228051968 1.116465 18.403337 290.1629258 37.64105985 
2051098607587769344 1.174366 18.506462 290.1333304 37.64026635 
2051098710667030016 1.082438 17.472569 290.1784697 37.65731995 
2051098710667035776 1.059948 17.331232 290.1776240 37.66623062 
2051098740727567872 1.166983 18.532425 290.1577606 37.65369788 
2051098740727576064 1.083650 17.932594 290.1616948 37.66342006 
2051098745026762496 1.069175 17.286945 290.1618492 37.66738651 
2051098745026763392 1.165243 18.486881 290.1635949 37.66718226 
2051098775087323904 1.052170 17.998533 290.1682020 37.67088097 
2051098775087333888 1.205108 18.600538 290.1666517 37.67993385 
2051098848106018688 1.038918 17.374813 290.2226994 37.65548545 
2051098848106034560 1.040430 17.947520 290.2253400 37.66949355 
2051098878166531840 1.200515 18.764185 290.2040993 37.66539817 
2051098882460512640 1.148177 18.355562 290.2063606 37.66026776 
2051098912528504192 1.082611 17.337896 290.2158053 37.67960725 
2051098946886031104 1.160374 18.564169 290.2359986 37.68210200 
2051098946892897280 1.090866 17.114538 290.2344437 37.67359336 
2051098981245782144 1.121365 18.309309 290.2486694 37.69469488 
2051098981245786624 1.101494 17.709518 290.2474363 37.69680271 
2051098981248219648 1.128529 18.092072 290.2543915 37.68483363 
2051098981254414080 1.191835 18.787815 290.2494599 37.68855504 
2051098985539889408 1.061509 17.965527 290.2445790 37.68724813 
2051098985545024512 1.082266 17.117579 290.2501678 37.68751797 
2051098985545029120 1.089416 18.063953 290.2504206 37.69284120 
2051099015605506560 1.121876 17.120730 290.2280584 37.68069079 
2051099015607733504 1.115505 18.326105 290.2182167 37.68392916 
2051099019904745344 1.100194 17.516935 290.2272031 37.68918804 
2051099049972486144 1.220049 18.722378 290.2450558 37.69574391 
2051099054259393920 1.103653 18.193340 290.2348101 37.70659447 
2051099054264498048 1.110540 18.119606 290.2406226 37.69267649 
2051099054264913408 1.081255 17.520218 290.2331752 37.69495070 
2051099088618921216 1.088959 18.095734 290.1946548 37.66589792 
2051099088624649728 1.144617 18.421824 290.1980914 37.67400918 
2051099088624649856 1.107664 17.126669 290.2009562 37.67356952 
2051099118684719488 1.072267 17.397095 290.1966433 37.68300957 
2051099118684724480 1.084503 17.692385 290.2065834 37.68725226 
2051099122984388864 1.115154 18.025541 290.2113500 37.68318039 
2051099157343648128 1.163786 18.478592 290.1739772 37.68553403 
2051099157343657344 1.098879 17.194443 290.1864142 37.68467895 
2051099157343662720 1.144724 18.267408 290.1913805 37.68691704 
2051099015614067456 1.064405 17.511484 290.2268085 37.68417287 
2051099019904733696 1.029104 17.412588 290.2264039 37.67671242 
2051099191703417728 1.116201 17.321493 290.1971650 37.69806018 
2051099221763941760 1.188641 18.662611 290.2191273 37.69074451 
2051099221763947520 1.140993 18.119694 290.2127822 37.69149216 
2051099221763948288 1.204538 18.475250 290.2086677 37.69222075 
2051099221763952384 1.189533 18.437458 290.2130344 37.69807356 
2051099221763961856 1.147305 18.573757 290.2144677 37.70607280 
2051099226063176832 1.089100 17.163881 290.2149689 37.70372232 
2051099256123712768 1.210133 18.799376 290.2263467 37.71540515 
2051099256123715072 1.135012 18.577097 290.2270076 37.71866288 
2051099256125929472 1.143757 18.159286 290.2226055 37.70799835 
2051099256125949696 1.093937 17.701874 290.2261395 37.71162933 
2051099290483438208 1.080172 17.537859 290.1979160 37.70612424 
2051099290483444352 1.156956 18.652208 290.2136177 37.71051598 
2051099290483449600 1.186295 18.502014 290.1988545 37.71475054 
2051099294782639616 1.095259 17.198997 290.1982079 37.70394654 
2051099294782649088 1.076566 17.231874 290.2074906 37.70664875 
2051099294782656384 1.222029 18.554668 290.2046495 37.71755678 
2051099294782657024 1.101116 18.133621 290.2036515 37.71936465 
2051099324841198080 1.079116 18.172125 290.2215767 37.71846870 
2051099324843198720 1.142420 18.539396 290.2229538 37.72389105 
2051099324851639680 1.077856 18.204115 290.2086517 37.71682566 
2051099187412616064 1.222236 18.794840 290.1883635 37.69123003 
2051099324851649920 1.212524 18.657509 290.2110432 37.72281816 
2051099324853912576 1.178250 18.584879 290.2161916 37.71895243 
2051099329137271296 1.227049 18.691782 290.2158777 37.71726037 
2051099329137287296 1.150280 18.672333 290.2161291 37.72098567 
2051099329142406912 1.060807 17.177902 290.2169095 37.72000976 
2051099844538548352 1.147776 18.587720 290.3820475 37.61093315 
2051099878898307328 1.062060 17.647460 290.3828808 37.62948147 
2051100016337315712 1.043171 17.422575 290.4269661 37.62849516 
2051100325574983296 1.076893 17.105220 290.4285971 37.64589992 
2051100394294480896 1.148283 17.131586 290.4280332 37.66675317 
2051100458717693696 1.100330 18.270930 290.3460431 37.59636977 
2051100463013783040 1.027037 17.395046 290.3392403 37.60390220 
2051100493071658112 1.195139 18.596880 290.3585780 37.61008561 
2051100566093031936 1.080821 17.646584 290.3481479 37.62821831 
2051100840970940416 1.101267 18.094648 290.3322858 37.64678046 
2051100875330689024 1.090456 17.794720 290.3375541 37.65063967 
2051100875330696448 1.106088 18.345580 290.3392741 37.65398670 
2051100905388589312 1.173769 18.399520 290.3595274 37.66125666 
2051100905388596736 1.103367 17.981688 290.3638165 37.66590134 
2051100944050186112 1.136347 18.535640 290.3350943 37.67045224 
2051101081489176320 1.072110 18.078293 290.3745521 37.66172884 
2051101081489191296 1.057791 17.267530 290.3798756 37.66692978 
2051101111547580416 1.170282 18.494133 290.3906344 37.66325408 
2051101150208960128 1.066551 18.113592 290.4048939 37.67290796 
2051101214632148352 1.082655 18.128378 290.4087360 37.68212307 
2051101317705485952 1.045492 18.006773 290.3803347 37.68746495 
2051101352065218048 1.150729 18.468088 290.3582311 37.68430556 
2051101356367084800 1.100588 17.073256 290.3578693 37.68071744 
2051101425086632960 1.041281 17.484196 290.3915337 37.70578845 
2051101455144457856 1.148609 18.442139 290.4006196 37.70345029 
2051101489504206336 1.165140 18.733995 290.3762056 37.71228753 
2051101493806094848 1.105290 17.098852 290.3772137 37.70662524 
2051101493806097280 1.054705 17.317238 290.3733014 37.71266009 
2051101558223610624 1.079029 18.004187 290.4758879 37.65466908 
2051101867461298816 1.072784 18.246878 290.4613136 37.68638657 
2051102009202282240 1.079651 17.891714 290.4830177 37.70787634 
2051102142346121600 1.079634 17.871727 290.5327069 37.70625286 
2051102382857428608 1.038961 17.727734 290.4998065 37.72691301 
2051102696397015936 1.105385 17.327621 290.4448984 37.71235783 
2051102696397019520 1.090424 17.620830 290.4463439 37.71594753 
2051102730756733056 1.128274 18.356777 290.4232870 37.71361042 
2051102795180534656 1.127932 18.259724 290.4554370 37.72476471 
2051102868195726208 1.091479 17.159294 290.4492397 37.72793727 
2051102898253516160 1.124609 18.331245 290.4504720 37.74063294 
2051102902555482240 1.227934 18.829979 290.4500339 37.74430426 
2051103070052204032 1.226370 18.833370 290.4365082 37.73707718 
2051103070052213504 1.174682 18.583117 290.4280107 37.74617878 
2051103070052222976 1.081417 17.973404 290.4346947 37.75540155 
2051103211793167104 1.038868 17.303013 290.4822925 37.74907300 
2051103241850914048 1.076965 18.252138 290.4821968 37.75445260 
2051103585454498432 1.131982 18.197468 290.4532062 37.79851665 
2051103791609120512 1.100816 17.501482 290.3182335 37.66239443 
2051103795903369856 1.065092 17.308731 290.3056057 37.65986255 
2051103795908424832 1.069550 17.353361 290.3056572 37.66027486 
2051103830268142592 1.066889 17.836527 290.2879533 37.65682468 
2051103864627902720 1.070111 17.401896 290.2997927 37.66752528 
2051103864627916544 1.159200 18.338392 290.3092571 37.67041259 
2051103864627917952 1.219687 18.646290 290.3105705 37.67078941 
2051103864627921024 1.132754 17.169079 290.3016355 37.68297764 
2051103898987679488 1.099249 17.707428 290.3283092 37.67164085 
2051103963407829888 1.135855 18.194942 290.3133034 37.67612837 
2051103997767588992 1.201282 18.484343 290.3268965 37.69741223 
2051104066487046272 1.215118 18.761957 290.2876144 37.68250501 
2051104066487058560 1.216711 18.763876 290.2868344 37.69197934 
2051104066489767168 1.176186 18.703403 290.2920248 37.67595119 
2051104066489830144 1.176615 18.582266 290.3000975 37.68828121 
2051104070786343552 1.119055 18.005476 290.2877188 37.68993828 
2051104070786348544 1.086446 17.796412 290.2949233 37.68735049 
2051104100844524800 1.076578 18.062914 290.2637528 37.68474581 
2051104100846798464 1.160591 18.374252 290.2673568 37.69398751 
2051104135206536448 1.085213 17.551464 290.2818333 37.69346016 
2051104139505812480 1.173019 18.405539 290.2808891 37.68998163 
2051104169575052544 1.091492 17.757502 290.2995052 37.68921468 
2051104173865583232 1.142622 18.199090 290.3047578 37.69194938 
2051104203928950400 1.233724 18.793411 290.3210973 37.71140344 
2051104272645520000 1.076177 18.023642 290.3000322 37.71844577 
2051104276944825216 1.058559 17.714245 290.2983979 37.72441409 
2051104276944831744 1.068027 17.637466 290.2990199 37.72870526 
2051104307002736512 1.114681 18.230690 290.3529483 37.69524876 
2051104307002743168 1.113979 17.823395 290.3441913 37.70443015 
2051104208225351424 1.098907 17.329730 290.3132034 37.71151286 
2051104238285776384 1.138163 18.499495 290.2920220 37.71409905 
2051104478801474176 1.096027 17.788977 290.3734095 37.73486741 
2051104581892011008 1.087192 17.707657 290.3318619 37.72449335 
2051104616245963264 1.184769 18.389124 290.3380857 37.73488274 
2051104620542265600 1.108926 18.211775 290.3320034 37.73428549 
2051104650602656256 1.087091 17.752170 290.3042280 37.73192880 
2051104654901964416 1.097328 18.230244 290.3110796 37.72633941 
2051104654901970048 1.046647 17.253447 290.3070786 37.73504880 
2051104654901986560 1.055039 17.891400 290.3175975 37.73510978 
2051104654901990912 1.068449 17.186186 290.3212139 37.73530922 
2051104654902271872 1.036886 17.732128 290.3094584 37.73933791 
2051104684962400000 1.143776 18.355904 290.3226316 37.73721014 
2051104684962411392 1.090811 18.035498 290.3286417 37.74950604 
2051104689261731072 1.113160 17.118969 290.3240356 37.73412328 
2051104719319648256 1.216442 18.592377 290.3521492 37.74156705 
2051104723621499008 1.089227 17.481070 290.3404760 37.74227172 
2051104753679410944 1.088766 17.901827 290.3570376 37.76413864 
2051104757981260800 1.044491 17.903526 290.3480653 37.75673245 
2051104788039134336 1.059769 17.799278 290.3382879 37.74909844 
2051104788039141760 1.105329 18.432514 290.3386579 37.75681257 
2051104788044605696 1.159050 18.530730 290.3329864 37.75058747 
2051104792340976000 1.038212 17.263525 290.3321316 37.75126073 
2051104822398882816 1.103950 18.203268 290.3481592 37.75966410 
2051104822398884608 1.157748 18.473938 290.3479079 37.76186422 
2051104822398888576 1.102474 18.283154 290.3516102 37.76540128 
2051104822398890752 1.109525 18.052366 290.3541858 37.76673314 
2051104826700743936 1.106926 17.808525 290.3427245 37.76848881 
2051104826700966528 1.055416 17.978046 290.3426275 37.76253014 
2051104856761050240 1.121842 18.378740 290.2629001 37.70115672 
2051104856761054848 1.063646 17.715824 290.2618963 37.70431405 
2051104856761056768 1.106067 17.989397 290.2523902 37.69828749 
2051104861060297984 1.054590 17.286278 290.2566258 37.69425881 
2051104861060313600 1.087060 17.332546 290.2594418 37.70729404 
2051104891120801280 1.085640 17.987783 290.2688833 37.71080628 
2051104891129464064 1.156672 18.552230 290.2666227 37.71730804 
2051104891131538688 1.165998 18.609838 290.2699953 37.71121385 
2051104895420070656 1.163282 18.510777 290.2727354 37.71126538 
2051104895420076032 1.087897 17.229294 290.2729425 37.71633703 
2051104895420712576 1.101402 17.234802 290.2708311 37.70296062 
2051104925480534272 1.117022 18.339200 290.2484528 37.70544432 
2051104925480540160 1.066720 17.941063 290.2399252 37.71214121 
2051104925482905472 1.048268 17.984879 290.2464038 37.70375113 
2051104929774672768 1.201896 18.839056 290.2425787 37.70624515 
2051104929775861760 1.106341 17.831215 290.2473729 37.70349283 
2051104929779780352 1.115406 18.268047 290.2476652 37.70959374 
2051104929779785600 1.065664 17.937216 290.2558467 37.70602961 
2051104959840285312 1.085213 17.956360 290.2609077 37.71700769 
2051104959840290304 1.167522 18.416386 290.2582002 37.72486469 
2051104964139530624 1.049623 17.416521 290.2502126 37.71923065 
2051104964139542144 1.049087 17.412722 290.2567667 37.72286829 
2051104994200020864 1.122372 18.313423 290.2851120 37.71460893 
2051104994200024448 1.088219 17.287577 290.2811391 37.71842521 
2051104994200030080 1.176467 18.691900 290.2898780 37.71995994 
2051104994202598528 1.066690 18.210093 290.2780480 37.72331268 
2051104998499309824 1.097891 18.288542 290.2860234 37.71749040 
2051104998499312896 1.049412 17.632320 290.2798654 37.72774270 
2051104998499653760 1.111152 17.102367 290.2766673 37.72345823 
2051105028559772800 1.157454 18.521338 290.2907006 37.72655532 
2051105028559776768 1.098304 18.026514 290.2928499 37.73217663 
2051105028559778048 1.192872 18.663692 290.2843878 37.73262975 
2051105028559781888 1.041620 17.859825 290.2902051 37.73623655 
2051105028566988160 1.155581 18.451258 290.2918098 37.73857919 
2051105032854180096 1.084291 17.376648 290.2927248 37.73845411 
2051105032859060480 1.129630 17.099997 290.2892010 37.72526401 
2051105032859082880 1.123794 17.092796 290.2918077 37.74193340 
2051105062919515776 1.062971 17.737907 290.2792839 37.73220644 
2051105062919517312 1.049241 17.609970 290.2674483 37.73245741 
2051105067213820800 1.222553 18.864822 290.2690318 37.73630533 
2051105067213839744 1.057226 17.601446 290.2691663 37.74189363 
2051105101573601152 1.086159 18.323631 290.2727717 37.74370954 
2051105067218796416 1.174135 18.584215 290.2743514 37.73957954 
2051105097277056000 1.134344 18.164722 290.2728658 37.74609503 
2051105097279263872 1.099979 18.082210 290.2870090 37.74193865 
2051105097279275392 1.223699 18.604782 290.2778636 37.74788541 
2051105097281810304 1.061947 18.026894 290.2776472 37.75176887 
2051105101578539904 1.078494 17.996094 290.2767761 37.74067444 
2051105101578541952 1.046580 17.687885 290.2809300 37.73852063 
2051105101578546176 1.057846 17.294418 290.2795996 37.74417635 
2051105101578549760 1.033479 17.577585 290.2818483 37.74460478 
2051105101578554880 1.052906 17.157130 290.2789423 37.75176335 
2051105101578556672 1.059311 17.103214 290.2845151 37.74748436 
2051105101578559104 1.094849 17.336353 290.2893536 37.74399822 
2051105101579150080 1.193241 18.546270 290.2854260 37.73927608 
2051105131638986624 1.093253 18.165815 290.2339933 37.72548788 
2051105135933166720 1.140732 18.500290 290.2424395 37.72572407 
2051105135938202624 1.087828 18.159819 290.2340253 37.71520748 
2051105135938213888 1.048471 17.762750 290.2430242 37.71791404 
2051105135938216448 1.092760 17.464075 290.2362459 37.72709137 
2051105135938878848 1.084488 18.003836 290.2367831 37.72447130 
2051105165998729728 1.172962 18.736944 290.2481363 37.73275586 
2051105165998732032 1.119874 18.385800 290.2392239 37.73511704 
2051105165998733824 1.081667 18.162893 290.2424406 37.73760363 
2051105165998736768 1.111069 18.303808 290.2504761 37.73113997 
2051105170292961536 1.226423 18.642561 290.2550320 37.72999319 
2051105170292976768 1.138798 18.185112 290.2542249 37.73492128 
2051105170297970560 1.131796 17.117580 290.2449079 37.73382251 
2051105170297976832 1.094222 17.672330 290.2539310 37.73045861 
2051105170297980416 1.097735 17.524925 290.2465730 37.74181128 
2051105170297980544 1.099854 17.098711 290.2496273 37.73865183 
2051105170297981312 1.039545 17.393217 290.2564703 37.73208996 
2051105170297983744 1.065691 18.068848 290.2564881 37.73420566 
2051105170297984768 1.104134 17.797379 290.2549916 37.73652242 
2051105200358469120 1.066767 17.693907 290.2166190 37.73113239 
2051105200358472576 1.175830 18.482723 290.2241938 37.73700515 
2051105200358472704 1.077944 17.848663 290.2217860 37.73653990 
2051105200358477568 1.067953 17.378050 290.2290404 37.74112606 
2051105200358480128 1.075905 17.254593 290.2298178 37.73337578 
2051105204657686016 1.051362 17.656965 290.2253948 37.73169428 
2051105204657688448 1.070411 17.415201 290.2254029 37.73445672 
2051105204657688704 1.098623 17.221252 290.2221593 37.73794530 
2051105204657693568 1.118089 17.899998 290.2267105 37.73726213 
2051105204657697152 1.070777 17.227491 290.2336986 37.73405791 
2051105234715895552 1.087030 17.866978 290.2452276 37.74636221 
2051105234716202880 1.144398 18.403522 290.2381688 37.74928482 
2051105234718218368 1.099794 17.217815 290.2363744 37.73385871 
2051105234718218752 1.057508 17.932615 290.2379557 37.74181291 
2051105234718219008 1.147474 18.519890 290.2350726 37.74052482 
2051105234720457856 1.092354 17.266750 290.2316874 37.74957507 
2051105234725019392 1.103487 17.811588 290.2365252 37.74372112 
2051105239012421888 1.161282 18.676070 290.2397042 37.74029782 
2051105239012431616 1.106500 17.714695 290.2341355 37.74968818 
2051105239017440512 1.091074 17.990211 290.2281943 37.74505833 
2051105239017441408 1.062454 17.801340 290.2330742 37.74046701 
2051105239017449728 1.240313 18.728567 290.2376241 37.74311461 
2051105239017453952 1.153238 18.468178 290.2356974 37.74949718 
2051105269075633536 1.075054 18.129333 290.2541365 37.74047665 
2051105269075634176 1.082874 18.064400 290.2497142 37.74582455 
2051105269077953920 1.161698 18.668781 290.2597637 37.74109547 
2051105269077958272 1.112656 18.040302 290.2630793 37.74359697 
2051105269077964928 1.059580 17.887712 290.2559629 37.74567850 
2051105269077965568 1.053364 17.952986 290.2545129 37.74487918 
2051105269080326656 1.069441 17.292257 290.2522048 37.74552633 
2051105273377204096 1.052686 17.365099 290.2589416 37.73596220 
2051105273377207040 1.095398 17.705524 290.2547519 37.74189842 
2051105273377208192 1.028391 17.778240 290.2525884 37.74457901 
2051105273377213312 1.060150 17.784023 290.2571985 37.74505297 
2051105273377217664 1.085060 17.125895 290.2655742 37.74008860 
2051105273377220096 1.060181 17.682913 290.2582544 37.75028925 
2051105273377223936 1.098504 17.625338 290.2646664 37.74613852 
2051105273377227776 1.052239 17.390375 290.2589172 37.75589738 
2051105303435795840 1.103454 18.262356 290.2613077 37.75699868 
2051105303437721728 1.099318 18.230066 290.2722011 37.76312736 
2051105307732080384 1.110060 18.481714 290.2738773 37.75593610 
2051105307732104832 1.095600 18.191399 290.2695205 37.76725911 
2051105307736972032 1.051519 17.396687 290.2630429 37.75701092 
2051105307736975104 1.066865 17.163515 290.2736344 37.74918289 
2051105307736978432 1.080293 17.188238 290.2673504 37.75866165 
2051105307736979584 1.120737 18.556730 290.2716961 37.75502513 
2051105307736984064 1.077722 17.957863 290.2751116 37.75455788 
2051105307736989056 1.173516 18.609377 290.2691934 37.76470430 
2051105307737300224 1.053649 17.347797 290.2768306 37.76051806 
2051105337795114880 1.079537 17.893387 290.2525856 37.76335487 
2051105337795116672 1.140828 18.270596 290.2481063 37.76213524 
2051105337797442816 1.090731 18.051443 290.2464806 37.74972710 
2051105337805993984 1.083472 17.309490 290.2451436 37.76091905 
2051105342091676416 1.045677 17.973630 290.2470698 37.74532704 
2051105342091686784 1.063367 17.302290 290.2377570 37.75711717 
2051105342091689856 1.162739 18.392159 290.2404353 37.75545294 
2051105342091707648 1.089538 17.899275 290.2414393 37.75850823 
2051105342091730688 1.181132 18.489760 290.2438386 37.76366144 
2051105342091757312 1.127278 18.468075 290.2529687 37.76145031 
2051105342096701696 1.074498 17.267227 290.2469850 37.76551952 
2051105372155158528 1.244753 18.756737 290.2591738 37.75847915 
2051105372155160704 1.081808 17.981724 290.2617870 37.76553246 
2051105372155160832 1.099718 18.087055 290.2667620 37.77053472 
2051105372155272960 1.095348 18.038582 290.2627160 37.77345437 
2051105372165761408 1.192238 18.462880 290.2532928 37.76585501 
2051105372165773056 1.183064 18.488592 290.2569636 37.77665597 
2051105372165790592 1.124738 18.530655 290.2628036 37.76404888 
2051105376451503104 1.096842 17.490547 290.2585388 37.75697791 
2051105376451548288 1.108290 18.101604 290.2613342 37.76682353 
2051105376451552512 1.073839 17.787070 290.2578952 37.77165071 
2051105376451577600 1.137674 18.132975 290.2669114 37.76873019 
2051105376456443392 1.189224 18.632454 290.2552164 37.76066359 
2051105376456446976 1.082772 17.884892 290.2584264 37.76022513 
2051105376456449664 1.119377 17.182133 290.2577660 37.76311708 
2051105376456457216 1.080616 17.209790 290.2563815 37.77144550 
2051105406516908800 1.097066 18.072378 290.3050564 37.74083510 
2051105406516911232 1.061094 17.627426 290.2986441 37.74236512 
2051105406516911872 1.186279 18.553848 290.3015860 37.74340469 
2051105406516922752 1.034944 17.567833 290.2994102 37.74698363 
2051105410816207744 1.085305 17.093258 290.2930544 37.74441243 
2051105410816227840 1.079262 17.045218 290.3079149 37.74369137 
2051105410816515456 1.054688 17.632767 290.3051529 37.73855596 
2051105440876665472 1.118073 18.471878 290.3163007 37.76029953 
2051105342096688896 1.121218 18.008598 290.2428463 37.75801261 
2051105342096690176 1.066483 17.187931 290.2478600 37.75510534 
2051105342096692480 1.060325 17.233452 290.2524397 37.75188588 
2051105342096698240 1.071848 17.447706 290.2532106 37.75637109 
2051105445175981184 1.042420 17.722439 290.3085396 37.75584189 
2051105445175990528 1.109150 18.193367 290.3144993 37.75543052 
2051105445175993344 1.104185 17.065926 290.3144290 37.75827405 
2051105445175999616 1.057896 18.169489 290.3144373 37.76486884 
2051105475236399232 1.024574 17.658663 290.2925706 37.75206314 
2051105475236399744 1.152580 18.568588 290.2959503 37.75400945 
2051105475236402560 1.031750 17.314474 290.3006547 37.75781476 
2051105475245084928 1.076382 18.108084 290.2926254 37.76274636 
2051105479530816256 1.064220 18.112045 290.2893870 37.75164058 
2051105479530829184 1.142353 18.701088 290.2902093 37.75397157 
2051105479531687936 1.040562 17.567612 290.2852877 37.75854163 
2051105479535685632 1.031376 17.370129 290.2877226 37.75096165 
2051105479535688832 1.113039 17.994032 290.2830240 37.75840033 
2051105479535695232 1.224897 18.858843 290.2913286 37.75477037 
2051105479535697024 1.033148 17.379145 290.2932232 37.75405767 
2051105479535700864 1.032096 17.239208 290.2933307 37.75619885 
2051105479535704192 1.044430 17.763325 290.2906633 37.76134796 
2051105479535709312 1.133438 17.075836 290.2962723 37.75978320 
2051105479535993344 1.105164 18.289017 290.2918060 37.76376228 
2051105509596148608 1.150636 18.720600 290.3098060 37.77231155 
2051105509596155136 1.128803 18.566275 290.2990603 37.77297188 
2051105513895452928 1.049726 17.455480 290.2926375 37.76779077 
2051105513895456896 1.061920 17.809515 290.2973384 37.76555651 
2051105543955888384 1.156755 18.453485 290.3241805 37.77283109 
2051105543955894144 1.095056 17.049412 290.3253393 37.77919138 
2051105548250492544 1.126885 18.590645 290.3305132 37.76302073 
2051105548255221632 1.032305 17.655571 290.3257049 37.75995652 
2051105548255226368 1.043831 17.664268 290.3217892 37.76801152 
2051105548255229824 1.103372 18.143238 290.3195642 37.77383807 
2051105548255238656 1.036226 17.227655 290.3341988 37.76690806 
2051105578313149824 1.125434 18.130880 290.3413598 37.78034823 
2051105578313149952 1.116273 18.396101 290.3408869 37.78148344 
2051105612675379456 1.059397 17.334908 290.3113935 37.78688317 
2051105612675379968 1.095240 17.986645 290.3126883 37.78361622 
2051105612675380480 1.147860 18.399012 290.3207361 37.77917854 
2051105612675380736 1.159115 18.536186 290.3152375 37.78589980 
2051105612675380992 1.197007 18.524610 290.3128872 37.78868946 
2051105612684104320 1.096973 18.025612 290.3148778 37.78708440 
2051105616974705408 1.091433 17.064022 290.3141374 37.77859296 
2051105616974708608 1.132674 18.267075 290.3146040 37.78175975 
2051105651334467712 1.050446 17.119122 290.3194312 37.79551516 
2051105651334468352 1.034344 17.837978 290.3264435 37.78875382 
2051105651334469120 1.028328 17.503523 290.3233635 37.79269531 
2051105651334470528 1.070271 17.717014 290.3201861 37.79748583 
2051105651334477952 1.129678 18.417667 290.3309519 37.79415232 
2051105681394840064 1.033549 17.818720 290.2863858 37.77200675 
2051105681394844416 1.158784 18.754873 290.2834479 37.76141885 
2051105681403473664 1.244012 18.677732 290.2784830 37.77398231 
2051105681403474048 1.095596 18.086546 290.2786705 37.75976459 
2051105681403481856 1.071071 17.114014 290.2813965 37.76644528 
2051105685689271040 1.074114 18.140596 290.2812611 37.76568697 
2051105685689276032 1.076069 18.267368 290.2762245 37.77231025 
2051105685689321856 1.100141 17.120174 290.2900809 37.76813220 
2051105685689321984 1.055342 17.639679 290.2904697 37.76867271 
2051105685694119424 1.039358 17.459543 290.2822284 37.75967113 
2051105685694119680 1.105508 18.348734 290.2743833 37.76821553 
2051105685694127872 1.055621 17.394978 290.2798225 37.76866796 
2051105685694138112 1.045342 17.308530 290.2803246 37.77445796 
2051105685694138752 1.055981 17.752110 290.2820691 37.77332190 
2051105685694140160 1.045032 17.875107 290.2796317 37.77723031 
2051105715754584448 1.141592 18.654322 290.2946497 37.77472360 
2051105715754584960 1.115581 18.155819 290.2833543 37.77775801 
2051105715757206400 1.055586 17.475788 290.2916871 37.79134475 
2051105720053905280 1.118483 17.115380 290.2933511 37.78539135 
2051105720053907328 1.085184 17.247566 290.2953703 37.78505592 
2051105720053886592 1.043398 17.573011 290.2924370 37.77004213 
2051105720053892096 1.068419 17.248987 290.2942238 37.77283672 
2051105750112404992 1.122828 18.275751 290.2654321 37.78359164 
2051105750114331776 1.090072 17.764475 290.2724779 37.78837436 
2051105754408747392 1.097756 17.139717 290.2691451 37.77814282 
2051105754408782336 1.089787 18.011740 290.2687041 37.78611938 
2051105754413593216 1.157708 18.569365 290.2665854 37.77342230 
2051105754413599360 1.062780 18.033606 290.2640114 37.78202701 
2051105754413599744 1.110946 18.007640 290.2655847 37.78013494 
2051105754413608576 1.116842 17.961887 290.2733866 37.77766305 
2051105754413614720 1.120627 18.399320 290.2696842 37.78535895 
2051105784474075392 1.176592 18.435736 290.2879126 37.78966247 
2051105784476554368 1.076899 18.011978 290.2747072 37.78906139 
2051105788768590976 1.093607 17.196001 290.2842526 37.78696601 
2051105788773362304 1.056710 17.789152 290.2785029 37.78376906 
2051105788773364480 1.107872 18.012583 290.2788582 37.78535719 
2051105788773367552 1.119097 17.146920 290.2787350 37.78751076 
2051105788773374848 1.043293 17.190317 290.2850404 37.78714280 
2051105788773377152 1.051912 17.799822 290.2859692 37.78788538 
2051105788773377280 1.075598 17.514023 290.2803202 37.79436107 
2051105788773386880 1.088775 18.041723 290.2819032 37.80135222 
2051105818831455616 1.193987 18.782808 290.2953840 37.78913344 
2051105818833810560 1.047827 17.961754 290.3060071 37.78553926 
2051105823128393216 1.174585 18.609467 290.3027581 37.79021176 
2051105823133138304 1.059525 17.825758 290.3036487 37.79294413 
2051105823133138432 1.054444 17.846699 290.3017628 37.79506572 
2051105823133143936 1.205736 18.774378 290.3105305 37.78994613 
2051105853193549440 1.062992 17.854067 290.3138307 37.79217468 
2051105853193551360 1.042640 17.655247 290.3104350 37.79714911 
2051105853196262528 1.147954 18.464956 290.3045796 37.80342413 
2051105857488192384 1.046704 17.319092 290.3149440 37.79621065 
2051105857488196352 1.079503 17.714657 290.3122414 37.80095385 
2051105857492894592 1.078436 17.293293 290.3105285 37.80116605 
2051105887553293952 1.121747 18.320982 290.2985636 37.80403990 
2051105887553297152 1.106097 17.138836 290.2932055 37.80481800 
2051105887553299328 1.117766 18.249628 290.2913678 37.81420367 
2051105891852609408 1.060932 17.578897 290.2895150 37.80076584 
2051105891852622208 1.074305 17.716040 290.2923350 37.81042066 
2051105891852623360 1.101641 17.240187 290.2941499 37.80972870 
2051105891852625280 1.048296 17.516210 290.2956417 37.80994441 
2051105921913033856 1.053869 17.435492 290.3028910 37.80741079 
2051105921913036032 1.057188 17.620842 290.3047843 37.81208667 
2051105921913037440 1.109043 17.189890 290.3103113 37.81771854 
2051105921913037568 1.057572 17.974920 290.3018139 37.81842690 
2051105921913038464 1.072619 18.167719 290.3050589 37.82299238 
2051105926212372352 1.057207 17.454279 290.2979108 37.81560408 
2051105956270231680 1.178805 18.702814 290.3983280 37.74199933 
2051105956279482752 1.235768 18.666240 290.3920495 37.74019707 
2051106063651370624 1.146815 18.230082 290.3913037 37.76324320 
2051106093709212288 1.034396 17.247080 290.4115471 37.76733674 
2051106098011126400 1.032330 17.483551 290.4082754 37.76535386 
2051106128068962944 1.132330 18.435772 290.4334160 37.77954881 
2051106162428702592 1.037729 17.429083 290.4114225 37.78104496 
2051106166730603904 1.064565 18.067684 290.4019800 37.77252115 
2051106166730606848 1.146078 18.350489 290.3995308 37.77772298 
2051106201090366720 1.128963 18.296568 290.4068522 37.78999869 
2051106235450037760 1.086620 17.533226 290.3617181 37.76989269 
2051106265507921152 1.163002 18.468390 290.3812819 37.78683901 
2051106299867645568 1.096310 17.998434 290.3575064 37.77080330 
2051106304169716992 1.029390 17.661390 290.3591496 37.77274750 
2051106304169717632 1.102093 18.199183 290.3636278 37.77633988 
2051106338529286912 1.144042 17.105637 290.3694039 37.79651079 
2051106368587144704 1.191811 18.643412 290.3917142 37.79626905 
2051106372889051136 1.169888 18.345503 290.3995068 37.79195291 
2051106475968271232 1.119224 18.060108 290.3894719 37.80678666 
2051106506026100864 1.108635 18.052683 290.4350198 37.79802711 
2051106544687797376 1.077020 17.599468 290.4434066 37.79820394 
2051106579047526912 1.106516 17.663254 290.4262481 37.80736405 
2051106613407280896 1.070814 17.856926 290.4375158 37.80981488 
2051106785205947008 1.092798 17.506450 290.4092725 37.81521767 
2051106815263775104 1.232807 18.766068 290.4188733 37.83290393 
2051106819565702400 1.100931 17.523104 290.4153638 37.82568933 
2051106819565713664 1.169199 18.582308 290.4274502 37.82272883 
2051106853925419136 1.107144 18.281076 290.3959289 37.82422332 
2051106922644951808 1.124929 18.114208 290.4318764 37.83849777 
2051106957004731392 1.119217 18.007736 290.4527601 37.85398455 
2051107060083769600 1.089617 18.201584 290.3471363 37.79612089 
2051107094443520256 1.080189 18.175100 290.3557022 37.79935897 
2051107094443525248 1.070814 17.952200 290.3610475 37.79799697 
2051107124501392640 1.065488 17.855146 290.3381987 37.80032564 
2051107128803240064 1.090601 18.356037 290.3396682 37.79640484 
2051107158861138304 1.202350 18.730272 290.3417181 37.80995406 
2051107158861142272 1.036626 17.929320 290.3562797 37.81356747 
2051107158872436224 1.144660 18.523626 290.3455718 37.80978299 
2051107163163002880 1.039457 17.531042 290.3446973 37.81566435 
2051107163163011584 1.049030 17.684546 290.3463450 37.82526320 
2051107163163484288 1.100849 17.067484 290.3492765 37.80778164 
2051107197522760704 1.078932 18.341475 290.3696310 37.81120959 
2051107197522767104 1.084345 17.098352 290.3735523 37.81334353 
2051107197522773504 1.053100 18.080925 290.3726379 37.82147442 
2051107231882517120 1.091400 17.091446 290.3794581 37.81830954 
2051107266242240128 1.060558 17.872608 290.3537766 37.83046658 
2051107330662306432 1.194590 18.606752 290.3261510 37.80671882 
2051107330662306560 1.197491 18.550299 290.3243079 37.80670540 
2051107330662311168 1.171288 18.512657 290.3236360 37.82024616 
2051107330671078016 1.059021 17.353083 290.3315693 37.81880140 
2051107334961669760 1.108900 18.062878 290.3272598 37.80913449 
2051107369321432704 1.143696 17.125969 290.3351913 37.82537427 
2051107369321435264 1.178034 18.613739 290.3345176 37.83058256 
2051107399381789056 1.135536 18.262886 290.3075769 37.82640497 
2051107403681144192 1.072227 17.331179 290.3127448 37.82262148 
2051107403681148928 1.049180 17.515295 290.3086035 37.83051902 
2051107403681154048 1.064513 18.079730 290.3128696 37.83298724 
2051107403681157632 1.086969 17.170885 290.3178501 37.83035739 
2051107403681161088 1.227274 18.672424 290.3208773 37.83037911 
2051107468098898560 1.048944 17.824545 290.3458684 37.83265771 
2051107472400662656 1.100293 18.460367 290.3482526 37.82919084 
2051107472400663168 1.077052 17.411535 290.3380990 37.83992332 
2051107472400675584 1.160585 18.528650 290.3530727 37.83652339 
2051107502464113024 1.094568 17.208525 290.3516695 37.85204476 
2051107506760445952 1.079450 18.046335 290.3581337 37.86128323 
2051107536818291584 1.109663 18.203280 290.3366756 37.85199414 
2051107541120152064 1.089618 17.961510 290.3423566 37.84760050 
2051107571178511616 1.094032 18.087740 290.3495730 37.86969894 
2051107575479902592 1.075281 17.915823 290.3449542 37.85575781 
2051107575479903360 1.178398 18.682201 290.3415238 37.86009365 
2051107575479920768 1.065277 17.823809 290.3494029 37.86841590 
2051107609839662592 1.060959 17.957253 290.3822486 37.83800387 
2051107644199423744 1.164392 18.514124 290.3971080 37.84520081 
2051107815998152704 1.132179 18.142090 290.4011497 37.87472035 
2051107678559156096 1.023420 17.591557 290.3844838 37.85196293 
2051107884717569152 1.061114 18.013283 290.3649478 37.85535832 
2051107884717575808 1.061010 17.651060 290.3713964 37.85601607 
2051107884717578624 1.070930 18.052828 290.3682099 37.86291791 
2051107987796823296 1.156507 18.593998 290.3735842 37.88388103 
2051108022156573824 1.120117 17.177149 290.3870784 37.88014588 
2051108056516340224 1.115349 18.074213 290.3946083 37.89639079 
2051108056516345984 1.082472 17.777943 290.3994662 37.89630892 
2051108090876053120 1.114488 18.206427 290.3781303 37.89167070 
2051108090876054400 1.084728 17.456432 290.3760509 37.89527096 
2051108090876437248 1.145483 17.196918 290.3773771 37.89665042 
2051250477628394496 1.103739 17.154587 289.6297480 37.28224897 
2051256486281742848 1.146757 18.655582 289.7445439 37.47806461 
2051256829880986752 1.050033 17.582582 289.6604285 37.45889395 
2051257968051452672 1.089747 17.425467 289.8328607 37.39325743 
2051259578658258176 1.096165 17.755346 289.8917643 37.51359744 
2051260785550067712 1.029110 17.540830 289.9631685 37.53467133 
2051261983840114304 1.162594 18.751400 289.9687073 37.61307737 
2051262671034712064 1.033592 17.445211 289.8333028 37.51314709 
2051264049725388032 1.052652 17.709694 289.7687507 37.59072047 
2051278098557587328 1.062967 17.109785 289.8120350 37.70525461 
2051278923193372544 1.078525 18.235329 289.6963810 37.73849141 
2051279232431100288 1.070481 17.781570 289.7700877 37.76495068 
2051280645479025664 1.135457 18.277237 289.6451779 37.73606228 
2051282565331837056 1.190744 18.770590 289.7555431 37.82345793 
2051284283310291456 1.224358 18.764805 290.0507206 37.59906768 
2051284562489577856 1.063984 17.879892 290.0324342 37.62030224 
2051284665568805248 1.102531 17.843658 290.0892627 37.61251926 
2051284699928541696 1.133762 18.470740 290.0764000 37.61686170 
2051284699928541952 1.122465 18.044930 290.0730688 37.62155663 
2051284734288282240 1.080668 17.699835 290.0841861 37.61854212 
2051284764346701056 1.098404 17.747478 290.1031883 37.63442928 
2051284798706443008 1.081440 17.444971 290.1143872 37.63714052 
2051284798706456704 1.142474 18.310354 290.1119902 37.64437286 
2051284833066170368 1.192123 18.705960 290.0895331 37.63272764 
2051284833066184960 1.056475 17.708784 290.1035869 37.63932244 
2051284867425944576 1.225914 18.704859 290.1103627 37.64937964 
2051284867436758016 1.137534 18.382996 290.1021531 37.65520908 
2051284936145403392 1.099139 18.268675 290.0763119 37.64165910 
2051285073584416000 1.218576 18.543299 290.0934085 37.66944974 
2051285279752675200 1.102160 18.389240 289.9951295 37.61766904 
2051285554620697472 1.079004 17.724300 289.9786621 37.64672852 
2051285657699953024 1.105499 18.117870 289.9863856 37.66531699 
2051285868159652096 1.193228 18.714250 290.0607033 37.66947073 
2051285932577911808 1.112156 18.278196 290.0545678 37.68720168 
2051286211757233152 1.079033 17.980110 290.0264088 37.70924663 
2051286211757233792 1.148798 17.147026 290.0259574 37.71082806 
2051286246116981888 1.158601 18.421494 290.0394133 37.71447203 
2051286246116983168 1.091319 17.741503 290.0416224 37.71473913 
2051286310546310400 1.157954 18.522266 290.1357176 37.67090486 
2051286314829674880 1.113561 17.908886 290.1448452 37.65802707 
2051286314836262528 1.080997 17.362318 290.1398532 37.65740288 
2051286349198438016 1.184080 18.768963 290.1155342 37.66633391 
2051286413614206208 1.084694 17.575567 290.1514585 37.66575764 
2051286413625534848 1.174530 18.406890 290.1526037 37.67309224 
2051286417908901376 1.063523 17.858965 290.1495215 37.68219474 
2051286417917915264 1.071622 17.957129 290.1448935 37.66670255 
2051286447973979520 1.089040 17.338274 290.1620359 37.67977004 
2051286447973987200 1.216322 18.636265 290.1594843 37.68402262 
2051286447974019072 1.172851 18.585545 290.1614816 37.69467167 
2051286482333722624 1.179249 18.451126 290.1311044 37.68366123 
2051286486634960768 1.056581 17.308878 290.1369184 37.69127601 
2051286516693495552 1.100518 17.291994 290.1557039 37.69680096 
2051286516693518592 1.137979 17.110264 290.1482531 37.70167532 
2051286516703820800 1.051320 17.584790 290.1434866 37.69500548 
2051286516706321408 1.065506 17.830057 290.1515259 37.70256094 
2051286520988124416 1.205010 18.754980 290.1560730 37.69569873 
2051286520994705024 1.099573 18.447445 290.1490835 37.70156207 
2051286551065882240 1.125252 18.499680 290.1032411 37.66649525 
2051286654132430464 1.115947 17.993076 290.1017186 37.69191378 
2051286658433646976 1.093506 17.763445 290.1044181 37.70100440 
2051286688492171136 1.129273 18.224417 290.1223129 37.69190702 
2051286688492183680 1.031811 17.449512 290.1324921 37.69735144 
2051286688502448000 1.086324 17.885233 290.1193116 37.69589167 
2051286692793388288 1.054203 17.545591 290.1283942 37.68880911 
2051286722851943040 1.020563 17.448376 290.1374535 37.70454121 
2051286722851951616 1.223377 18.801230 290.1296378 37.70836864 
2051286727153132288 1.086974 17.101210 290.1375519 37.69983621 
2051286727153136128 1.050898 17.159891 290.1387887 37.71602543 
2051286727153137024 1.041387 17.251816 290.1475219 37.71054108 
2051286757211701632 1.051256 17.504500 290.1159390 37.71225462 
2051286757211705344 1.068828 17.734844 290.1127570 37.71701560 
2051286761512864256 1.080303 17.396822 290.1067760 37.70917238 
2051286791582646144 1.210100 18.643114 290.1331598 37.72170058 
2051286795872610304 1.153435 18.651224 290.1265669 37.71534250 
2051286795872612480 1.146212 17.110563 290.1322644 37.72147617 
2051286795872613120 1.056449 17.245888 290.1280452 37.72765128 
2051286825931140992 1.238195 18.729061 290.1672338 37.69455732 
2051286825944032640 1.193034 18.817028 290.1695960 37.70741212 
2051286830232352512 1.089649 17.491625 290.1711437 37.68866673 
2051286830232357248 1.106474 17.896624 290.1721321 37.70280868 
2051286860290906496 1.053720 17.382124 290.1741865 37.70601266 
2051286860290906752 1.078541 18.024199 290.1751471 37.70727681 
2051286860303837952 1.083641 17.277807 290.1874921 37.70591094 
2051286864592098048 1.037278 17.600262 290.1749607 37.70911074 
2051286864592098176 1.241528 18.778440 290.1820106 37.70220070 
2051286864592098560 1.123617 18.107590 290.1789291 37.70810605 
2051286864592100096 1.080217 17.480206 290.1856102 37.70435424 
2051286864592101120 1.109720 18.134790 290.1858582 37.70640615 
2051286864592103040 1.064155 17.519043 290.1883797 37.71193087 
2051286864592103168 1.063171 17.550354 290.1813579 37.71962141 
2051286894649767424 1.164608 18.538868 290.1658815 37.70907893 
2051286894650631936 1.161810 18.576021 290.1550941 37.70500041 
2051286894650659584 1.144630 17.105005 290.1626999 37.71535606 
2051286894650666496 1.122181 18.116425 290.1658274 37.71100637 
2051286894660985216 1.036669 17.505095 290.1609183 37.70744482 
2051286898951831680 1.116708 18.276590 290.1588821 37.70889605 
2051286929010404224 1.046198 17.411095 290.1695807 37.71339691 
2051286933311574528 1.046200 17.832350 290.1618129 37.72237177 
2051286933311577728 1.111488 18.450237 290.1723463 37.72039744 
2051286933311577984 1.146640 18.606850 290.1713094 37.72174432 
2051286933311578752 1.046526 17.590970 290.1724668 37.72463046 
2051286933311580032 1.039846 17.266148 290.1712800 37.73091083 
2051286963369244288 1.090624 17.796371 290.1945978 37.72311717 
2051286963370141952 1.049539 17.865795 290.1909144 37.71684013 
2051286967664773888 1.088348 18.180704 290.1943346 37.72374089 
2051286967671323392 1.029727 17.408968 290.1946901 37.72059815 
2051286997729921920 1.125196 18.416021 290.1957258 37.73252626 
2051286997729927424 1.066746 18.103662 290.1972954 37.73441568 
2051286997729939072 1.167514 18.608551 290.2040151 37.72595959 
2051286997729939328 1.200779 18.598164 290.2080215 37.73154709 
2051286997742868736 1.155346 18.619858 290.2070115 37.73379792 
2051286933305005312 1.046517 17.420254 290.1670075 37.71861739 
2051287002031067136 1.073435 18.069218 290.2023053 37.72795672 
2051287002031072256 1.043137 17.994510 290.2026383 37.73849958 
2051287002031072896 1.040382 17.355390 290.2013064 37.74098643 
2051287002031073280 1.092823 17.570765 290.2064261 37.73643746 
2051287002031074944 1.087008 17.147566 290.2064462 37.74074984 
2051287002033472256 1.044880 17.547384 290.2037268 37.73234832 
2051287032089667456 1.122574 18.206816 290.1900755 37.73474204 
2051287032089669504 1.055655 17.719795 290.1850690 37.73331162 
2051287036384235008 1.216820 18.634990 290.1736480 37.72977959 
2051287036384240256 1.172572 18.703270 290.1741317 37.73265236 
2051287036390795904 1.045873 17.865118 290.1786750 37.72445025 
2051287036390796032 1.112347 17.110468 290.1727392 37.73081444 
2051287036390797440 1.053448 17.433163 290.1827608 37.72333169 
2051287036390799360 1.053788 17.402174 290.1830983 37.73023913 
2051287036390802048 1.051802 17.410894 290.1805075 37.73990680 
2051287066449450624 1.128315 18.513120 290.1946596 37.74690426 
2051287066449451136 1.083314 18.098310 290.1916278 37.75018148 
2051287066462267904 1.104849 17.964863 290.1875000 37.73862398 
2051287070744001024 1.144488 18.135912 290.1878034 37.74124378 
2051287070744007424 1.111077 18.307583 290.1956669 37.73765379 
2051287070744015360 1.063892 18.009861 290.1990495 37.74088544 
2051287070744018432 1.158718 18.564947 290.1925599 37.74893657 
2051287070744018688 1.181663 18.691510 290.1953159 37.74716737 
2051287070750543360 1.066243 17.550165 290.1883938 37.74012270 
2051287070750545920 1.058334 17.532406 290.1968500 37.73733394 
2051287070750548352 1.050217 17.771470 290.1948220 37.74539923 
2051287070750550528 1.102053 17.606417 290.1944723 37.74970684 
2051287070750550912 1.145960 18.477701 290.1981985 37.74823414 
2051287070752948864 1.083580 17.142065 290.1862051 37.74086029 
2051287070752949632 1.165533 18.393353 290.2012794 37.74600501 
2051287100809088256 1.140194 18.632664 290.1502086 37.71557230 
2051287100809121536 1.179544 18.710175 290.1455029 37.72705226 
2051287105110259328 1.048990 17.689178 290.1431623 37.71620505 
2051287105110260864 1.048841 17.915876 290.1458218 37.71871631 
2051287105110261376 1.094389 17.644781 290.1519033 37.71386281 
2051287105110262400 1.042561 17.237701 290.1542514 37.71598809 
2051287135168871936 1.026308 17.728624 290.1613769 37.73227223 
2051287135168917248 1.184737 18.735085 290.1574199 37.74011889 
2051287135181636352 1.081442 18.114265 290.1584912 37.74312246 
2051287139463445504 1.187570 18.744090 290.1583556 37.74167926 
2051287139470006272 1.052547 17.217213 290.1578320 37.73085561 
2051287139470008704 1.157223 18.435263 290.1667175 37.72971061 
2051287139470010752 1.113047 17.067299 290.1676455 37.73564243 
2051287169528613888 1.071674 17.282490 290.1308609 37.73438876 
2051287169528616320 1.062372 18.049753 290.1442423 37.73108171 
2051287169541326208 1.180380 18.832570 290.1448235 37.73214682 
2051287173829738368 1.090357 17.843370 290.1376341 37.73042184 
2051287203888400640 1.096170 18.367702 290.1446833 37.75167390 
2051287203901084800 1.059656 17.301195 290.1501590 37.74211204 
2051287208189482112 1.183178 18.626925 290.1428344 37.74420717 
2051287208189487616 1.068831 17.489815 290.1498053 37.75415695 
2051287238246934272 1.113340 18.275328 290.1769411 37.74864347 
2051287238247179904 1.052530 17.375597 290.1759464 37.74450819 
2051287238248133888 1.063379 17.209433 290.1727988 37.74846904 
2051287242542670848 1.218003 18.857794 290.1614967 37.74610560 
2051287242542675584 1.049229 17.802900 290.1715926 37.74211339 
2051287242549229440 1.048612 17.490560 290.1705891 37.74251383 
2051287242549232384 1.083566 17.308626 290.1770846 37.74350688 
2051287242549233024 1.066480 17.167288 290.1769369 37.74543900 
2051287242549233280 1.213311 18.770570 290.1719622 37.75161906 
2051287242549234176 1.041602 17.374159 290.1712969 37.75374760 
2051287272606919168 1.169760 18.420544 290.1723870 37.75640788 
2051287272607887232 1.054945 18.050060 290.1851520 37.74930487 
2051287272607899136 1.060991 18.091991 290.1882742 37.75644381 
2051287272607920384 1.200859 18.661367 290.1769575 37.75923144 
2051287272618167936 1.066527 17.891521 290.1883669 37.75937992 
2051287272620679808 1.147497 18.722363 290.1824373 37.75088963 
2051287272620688512 1.106052 17.117237 290.1847285 37.75562370 
2051287272624316544 1.045227 17.607030 290.1774274 37.75861159 
2051287276902432128 1.195227 18.770487 290.1753033 37.75485862 
2051287276902435072 1.081974 17.591986 290.1767429 37.75494883 
2051287276902437120 1.075790 18.055683 290.1783613 37.75489311 
2051287276902437248 1.084694 18.101050 290.1780193 37.75515455 
2051287276902443520 1.039648 17.392654 290.1814254 37.75705380 
2051287276908973184 1.076565 17.931032 290.1797048 37.74689791 
2051287276908974848 1.090971 17.591766 290.1801937 37.75162906 
2051287276908975488 1.039409 17.322186 290.1800179 37.75286719 
2051287276908975872 1.032392 17.287388 290.1843084 37.75021797 
2051287306966658560 1.179234 18.740760 290.1594782 37.76577475 
2051287276908976640 1.105589 18.203903 290.1827405 37.75305289 
2051287276908977664 1.042053 17.850359 290.1768821 37.76154523 
2051287276908977920 1.055238 17.397999 290.1872270 37.75201596 
2051287276908978048 1.132651 18.397550 290.1853789 37.75396519 
2051287306967608704 1.089163 17.825027 290.1616581 37.74805963 
2051287306967621120 1.180240 18.410814 290.1615057 37.75301492 
2051287306967645696 1.060276 17.427002 290.1609596 37.75920591 
2051287306967645824 1.074646 17.918700 290.1586244 37.75907633 
2051287311262151424 1.094179 17.790602 290.1567656 37.75624210 
2051287311262165504 1.212166 18.718182 290.1666682 37.76003297 
2051287311268706688 1.114740 18.121618 290.1563418 37.76023331 
2051287311268709632 1.056242 17.252798 290.1669802 37.75480655 
2051287311268710656 1.056562 17.727495 290.1653104 37.75986618 
2051287341326366976 1.078838 17.498910 290.1631150 37.77018659 
2051287341327393024 1.081453 17.686934 290.1663176 37.76485818 
2051287341327397504 1.119233 18.208374 290.1737875 37.76616337 
2051287341327397760 1.149725 18.237165 290.1733011 37.76467813 
2051287341327397888 1.181440 18.540672 290.1706413 37.76606724 
2051287341327398016 1.119473 18.328465 290.1686722 37.76598299 
2051287341327402624 1.175127 18.487692 290.1616660 37.76651837 
2051287341327417088 1.096524 18.075556 290.1724551 37.76900853 
2051287341327417216 1.160302 18.408426 290.1710935 37.77463793 
2051287341327421184 1.109356 18.169360 290.1677971 37.77612689 
2051287341327422720 1.117569 17.224348 290.1742972 37.77425044 
2051287341327423616 1.057192 17.410217 290.1719332 37.77669978 
2051287341327441792 1.061710 17.566875 290.1804691 37.76957196 
2051287345621918848 1.229562 18.751116 290.1753499 37.76256272 
2051287345621921408 1.146521 18.402010 290.1764885 37.76314189 
2051287345621926144 1.220112 18.536903 290.1673753 37.77540400 
2051287345628452480 1.124603 17.136854 290.1723947 37.76223183 
2051287345628456064 1.056341 17.554249 290.1717003 37.77075095 
2051287375686944896 1.238978 18.788282 290.0760145 37.69615348 
2051287444406445440 1.073935 17.496128 290.0792021 37.70697484 
2051287478766213760 1.069231 17.190247 290.0761138 37.71919992 
2051287478776304512 1.204608 18.743242 290.0826289 37.72315684 
2051287513125977472 1.153114 18.532110 290.1010187 37.72686929 
2051287547485751552 1.201842 18.875030 290.1136581 37.74148067 
2051287547498351616 1.213314 18.832806 290.1188883 37.73044170 
2051287551786856832 1.086296 17.112030 290.1153448 37.74022906 
2051287586146586112 1.173111 18.435330 290.0937436 37.72499656 
2051287616205215744 1.096553 17.145405 290.1034408 37.73632236 
2051287620506577280 1.055113 17.728664 290.1032224 37.75132494 
2051287654866276224 1.134671 18.255785 290.0654260 37.72550271 
2051287684924687744 1.115179 17.948616 290.0655675 37.73575061 
2051287723585749504 1.060909 17.526972 290.0467830 37.73894269 
2051287753644188288 1.152983 18.529728 290.0644112 37.74441660 
2051287757945500544 1.070144 17.319710 290.0626191 37.74395123 
2051287757945505792 1.111971 18.405834 290.0704550 37.74418946 
2051287788003927168 1.207673 18.597599 290.0866617 37.74380025 
2051287788013978752 1.103800 18.197430 290.0906628 37.74631514 
2051287822373724288 1.137148 18.577232 290.0930539 37.74643185 
2051287826665010304 1.227566 18.813572 290.0955205 37.76366004 
2051287856723436288 1.125212 18.229620 290.0746909 37.75637164 
2051287861024727296 1.172216 18.708757 290.0732478 37.75146397 
2051287895384477952 1.172400 18.640570 290.0840270 37.76031240 
2051287925442887680 1.152758 18.644760 290.1230611 37.74275689 
2051287925442905600 1.148978 18.428997 290.1230137 37.75194253 
2051287925442916864 1.078523 17.459663 290.1277182 37.75478450 
2051287925455490432 1.180029 18.712328 290.1237342 37.74322557 
2051287929743980800 1.053295 17.307377 290.1186112 37.74408245 
2051287929743981440 1.025612 17.421986 290.1203712 37.74444479 
2051287959815259520 1.117704 18.382812 290.1312621 37.75762049 
2051287959815262592 1.122761 18.362305 290.1326791 37.75747486 
2051287964103725440 1.070768 18.108011 290.1319674 37.75265662 
2051287964103726464 1.150615 18.284878 290.1379663 37.75017943 
2051287964103732096 1.114342 17.135054 290.1428074 37.76229896 
2051287964103732352 1.041727 17.229990 290.1454980 37.75987683 
2051287994162384000 1.124780 18.146564 290.1107664 37.75178080 
2051287994162403072 1.103948 17.193258 290.1123142 37.75841669 
2051287994162403200 1.102895 18.078478 290.1148733 37.75649314 
2051287994162403328 1.116483 18.069252 290.1145100 37.75840130 
2051287994172485120 1.103298 18.280018 290.1132373 37.75231779 
2051288028522172672 1.058624 17.887836 290.1303616 37.76989004 
2051288028522172800 1.052253 17.654713 290.1277573 37.77107911 
2051288028522185600 1.044067 17.506546 290.1302512 37.77521403 
2051288028522185984 1.146213 18.420183 290.1273951 37.77328585 
2051288032818304512 1.153422 18.662651 290.1295311 37.77028717 
2051288032823458304 1.204813 18.596891 290.1165240 37.76781918 
2051288032823459456 1.151655 18.464819 290.1237758 37.76245018 
2051288032823460864 1.055172 17.370491 290.1230818 37.76588746 
2051288032823462528 1.076220 17.644312 290.1256758 37.76437140 
2051288032823464832 1.068279 17.907122 290.1271597 37.76609483 
2051288032823469824 1.070210 17.885720 290.1256467 37.77428517 
2051288032823471232 1.092991 17.939726 290.1248264 37.77760187 
2051288062880970752 1.087406 17.950160 290.1502498 37.77614497 
2051288062881886336 1.140520 18.575804 290.1485675 37.75950202 
2051288062881995264 1.080189 17.874027 290.1439500 37.77140936 
2051288067182950144 1.060930 17.264433 290.1486732 37.76337175 
2051288067183227264 1.095999 18.456217 290.1500218 37.77009708 
2051288097240394624 1.195746 18.792656 290.1604163 37.77565858 
2051288097240418048 1.055099 17.628036 290.1564478 37.77672572 
2051288097240421632 1.074653 17.972012 290.1632307 37.78723131 
2051288097240589184 1.109653 18.330292 290.1619565 37.77691194 
2051288097254324096 1.059244 17.489431 290.1614725 37.77439174 
2051288101537870720 1.039192 17.438210 290.1654952 37.78544764 
2051288101542697728 1.037088 17.381647 290.1625042 37.77468626 
2051288101542980480 1.024435 17.346268 290.1561209 37.78212811 
2051288101542983936 1.056181 17.952630 290.1598263 37.78207341 
2051288101542986112 1.193873 18.550390 290.1643304 37.78175165 
2051288131601412224 1.131050 18.233090 290.1344722 37.78032750 
2051288131601471104 1.133749 17.124405 290.1403199 37.77123635 
2051288131611512320 1.065262 17.347406 290.1387483 37.78668526 
2051288131613978880 1.068539 17.942009 290.1397515 37.78652363 
2051288135897536896 1.083522 17.941723 290.1394118 37.77193622 
2051288135897554176 1.139077 18.256285 290.1437965 37.77602905 
2051288135902703616 1.087875 18.022438 290.1398348 37.78119958 
2051288135902709888 1.195250 18.441683 290.1391086 37.78882054 
2051288135903111808 1.075073 18.275839 290.1399402 37.77527764 
2051288135904892288 1.084745 17.437634 290.1388481 37.78336568 
2051288165961175168 1.098551 17.795786 290.1497624 37.78683286 
2051288165961180416 1.155884 18.383840 290.1434093 37.78564862 
2051288165961199744 1.099333 17.792768 290.1512375 37.79456084 
2051288165961211904 1.093599 17.825035 290.1594446 37.79125098 
2051288170257312000 1.097300 18.179857 290.1425420 37.78808494 
2051288170257312896 1.040537 17.817290 290.1442956 37.78644741 
2051288170257346816 1.132818 18.253403 290.1534803 37.79847856 
2051288170262455424 1.238569 18.811628 290.1435736 37.79307214 
2051288170262455552 1.041138 17.328064 290.1520676 37.78427403 
2051288170262459264 1.062046 17.570606 290.1470972 37.79342521 
2051288170262465152 1.068429 17.430200 290.1578078 37.79215116 
2051288200320838784 1.090620 17.301540 290.1037799 37.75844718 
2051288204622134784 1.148720 17.171223 290.1029475 37.76048925 
2051288204622140416 1.093767 17.258290 290.1084594 37.76192035 
2051288204622147712 1.236962 18.680828 290.1149494 37.76727441 
2051288234680611712 1.150719 18.193993 290.1200888 37.77519022 
2051288234680619008 1.075396 17.706905 290.1184759 37.77782118 
2051288238981900800 1.080583 18.012173 290.1230278 37.77850762 
2051288269040346624 1.156242 18.264221 290.0930806 37.77401717 
2051288273341621760 1.102293 17.631956 290.0996600 37.77854707 
2051288303400120192 1.091172 17.844725 290.1016658 37.78460285 
2051288303400141440 1.227535 18.817387 290.1054834 37.79339618 
2051288303410087808 1.167188 18.473390 290.1001829 37.79305761 
2051288307701379712 1.214008 18.700758 290.1074288 37.79883728 
2051288337759856896 1.085766 17.573538 290.1263181 37.78258812 
2051288337759868032 1.149566 18.467533 290.1306519 37.78666728 
2051288337769895040 1.183329 18.605880 290.1210576 37.79055532 
2051288342061123072 1.105746 17.638240 290.1256886 37.78566297 
2051288342061133568 1.106430 18.043903 290.1271191 37.79335212 
2051288342061137408 1.093361 17.198360 290.1324689 37.79260577 
2051288372119626240 1.069948 17.515074 290.1382351 37.79363199 
2051288372119626368 1.118905 18.506315 290.1404449 37.79497638 
2051288376420892160 1.121384 17.219141 290.1433113 37.80112698 
2051288376420896384 1.105558 18.088440 290.1415993 37.81034386 
2051288410780602624 1.076922 17.619380 290.1101667 37.80469564 
2051288410780607744 1.077410 17.633413 290.1192576 37.79796582 
2051288440839157760 1.131957 17.159376 290.1246323 37.81151952 
2051288440839167360 1.155183 18.695717 290.1327958 37.81616618 
2051288440839193984 1.210197 18.556204 290.1262925 37.82504572 
2051288440849126400 1.161214 18.352373 290.1266706 37.82605079 
2051288445140369280 1.092943 17.684416 290.1251029 37.82161427 
2051288445140371456 1.167530 18.542059 290.1265787 37.82344434 
2051288582579128704 1.076025 17.974209 289.9605067 37.67380855 
2051288646997238656 1.059365 17.287880 289.9782666 37.68759283 
2051288754377801600 1.068237 17.895687 289.9259567 37.67256290 
2051288784436200320 1.180312 18.812078 289.9443702 37.68996020 
2051289059314139776 1.125615 18.422462 290.0043472 37.70473237 
2051289097975227904 1.175964 18.380878 289.9818222 37.70105065 
2051289265472644992 1.166141 18.299446 290.0173511 37.73460821 
2051289299832363520 1.082737 18.087528 289.9762507 37.72845778 
2051289437281022080 1.110550 18.486250 289.9959386 37.75177852 
2051289505990884480 1.075348 18.070053 289.9875336 37.76021195 
2051289849597272064 1.103197 18.502794 289.8866878 37.71373224 
2051290128767382272 1.206388 18.733715 289.9447650 37.74638027 
2051290300566114688 1.193235 18.551785 289.9834496 37.78251461 
2051290438005046016 1.028884 17.471493 289.9428198 37.78420542 
2051290541084265984 1.044058 17.268387 289.9426757 37.79322918 
2051290639862385408 1.063008 17.564705 289.9498526 37.80961786 
2051290708581692928 1.097716 17.294880 290.0520287 37.74718216 
2051290712882994688 1.110020 17.170496 290.0431312 37.75409486 
2051290712883006720 1.096024 17.703358 290.0497523 37.76740190 
2051290781602476416 1.057387 17.303972 290.0368494 37.76909812 
2051290811660976384 1.240502 18.636906 290.0687641 37.77112638 
2051290919041462784 1.090193 17.546170 290.0692155 37.78962562 
2051290983459714176 1.154559 18.472178 290.0277362 37.78715277 
2051291052179227264 1.109108 18.046618 290.0163585 37.80136272 
2051291090840137472 1.078129 17.249800 290.0414100 37.79020929 
2051291120898721408 1.121508 18.387836 290.0451034 37.80633047 
2051291223977899776 1.069223 17.773642 290.0754352 37.79316159 
2051291223977899904 1.215955 18.551626 290.0732718 37.79250825 
2051291258337696256 1.115108 18.284110 290.0927790 37.81281901 
2051291258347597312 1.086459 17.841310 290.1027517 37.80123275 
2051291327057184512 1.062424 17.643980 290.0747140 37.81747092 
2051291331358349696 1.072857 17.547306 290.0864427 37.80975628 
2051291331358354816 1.128488 17.157534 290.0888675 37.81503326 
2051291361416912384 1.078846 17.784550 290.1098313 37.81222042 
2051291361416938624 1.174399 18.485691 290.1072467 37.82236742 
2051291395776687360 1.233684 18.772188 290.1123196 37.82509263 
2051291395776701824 1.110223 17.815775 290.1093518 37.82865484 
2051291400077863168 1.077248 17.838327 290.1181163 37.82080602 
2051291430136410880 1.135931 18.245577 290.0903187 37.81977968 
2051291430136426496 1.116299 18.120918 290.1026837 37.82518396 
2051291430136426624 1.152029 18.555042 290.0971195 37.82592916 
2051291430136453376 1.139084 18.442522 290.0947314 37.83280014 
2051291434437578112 1.062848 17.731070 290.0900836 37.82412618 
2051291464496221568 1.082353 17.717570 290.1001257 37.84124667 
2051291468797336064 1.043358 17.627172 290.0967261 37.83819574 
2051291468797337984 1.069423 18.025385 290.1027164 37.83405232 
2051291498855864960 1.135393 18.376330 290.0667608 37.81379296 
2051291503157017472 1.068727 17.342232 290.0540726 37.81141754 
2051291533215640960 1.064455 18.028223 290.0741481 37.82608810 
2051291537516784640 1.112299 18.498009 290.0741058 37.82977421 
2051291567585043840 1.079827 18.144112 290.0497768 37.82040602 
2051291601935157376 1.191000 18.628283 290.0537506 37.83757876 
2051291640596025600 1.123196 18.300632 290.0889519 37.84329979 
2051291705014425856 1.099022 17.593712 290.0780177 37.85246447 
2051291705014438656 1.163049 18.695470 290.0704221 37.85798868 
2051291739374196736 1.181872 18.699345 290.0870479 37.85953598 
2051291743675248640 1.051782 17.536045 290.0817198 37.86058779 
2051291636294882304 1.082563 17.236843 290.0787025 37.83278547 
2051291640590863104 1.158043 18.443310 290.0828951 37.83612235 
2051291846754358656 1.083931 17.632914 289.9895747 37.80588997 
2051291876812998656 1.147777 18.529743 290.0015140 37.81978695 
2051291915473859968 1.045780 17.565270 290.0148998 37.82103125 
2051291945532538624 1.052679 17.778380 290.0327481 37.83280555 
2051292014252032640 1.096337 18.155561 290.0216420 37.84349052 
2051292048611689088 1.133525 18.317116 289.9728441 37.82050348 
2051292117331181440 1.023534 17.548803 289.9688784 37.82583767 
2051292254770221312 1.113182 18.184464 289.9841045 37.85038219 
2051292259071238784 1.123508 18.381725 289.9784548 37.85042921 
2051292323489660800 1.078705 17.996416 290.0298751 37.83775581 
2051292495288497408 1.034892 17.570490 290.0757967 37.88175626 
2051292499589489536 1.053227 17.838598 290.0664999 37.87204733 
2051292873244045184 1.093328 18.135735 290.2134384 37.74114177 
2051292873244271872 1.080132 17.675436 290.2213414 37.74139493 
2051292873244272000 1.165274 18.469383 290.2192933 37.73890883 
2051292873245239424 1.053073 17.659150 290.2250698 37.74479168 
2051292873245240192 1.088734 17.884829 290.2198791 37.74960299 
2051292873261671040 1.215526 18.715752 290.2233721 37.74482818 
2051292877546339328 1.065474 17.523794 290.2147190 37.74204194 
2051292877539841920 1.114181 18.410322 290.2209655 37.74754557 
2051292877546336640 1.159418 18.660042 290.2062616 37.74405772 
2051292877546337536 1.085041 18.112232 290.2143136 37.73849013 
2051292877546339456 1.106909 17.593039 290.2114722 37.74562977 
2051292877546342016 1.097416 17.600930 290.2152825 37.74783242 
2051292877546343424 1.132057 18.253498 290.2130624 37.75274122 
2051292877546343936 1.112897 17.769780 290.2143920 37.75393336 
2051292907604977664 1.061060 17.646547 290.2254651 37.75400987 
2051292907604978432 1.211291 18.670143 290.2269399 37.74928427 
2051292907604978688 1.141196 18.271150 290.2233660 37.74871912 
2051292907615342208 1.096974 17.847454 290.2217591 37.75616331 
2051292907615342592 1.098292 17.645512 290.2218601 37.75756124 
2051292907615348992 1.084320 17.657013 290.2241281 37.76011953 
2051292907615364608 1.202127 18.562796 290.2315530 37.75787030 
2051292907617949440 1.214321 18.861723 290.2266928 37.75653625 
2051292911899592576 1.115636 18.355114 290.2227908 37.75342625 
2051292911899597056 1.231888 18.816828 290.2254111 37.75317375 
2051292911899598208 1.111919 18.006218 290.2246941 37.75464287 
2051292911899601792 1.184175 18.559664 290.2267021 37.75351265 
2051292911899606656 1.100174 17.857422 290.2250719 37.75713086 
2051292911899611008 1.130378 18.136820 290.2223364 37.76300155 
2051292911899623296 1.078220 17.602436 290.2259985 37.76445841 
2051292911899624064 1.094152 17.294840 290.2295400 37.76207285 
2051292911899626752 1.069918 18.287205 290.2288865 37.76245141 
2051292911899631104 1.077233 17.295694 290.2262692 37.76745817 
2051292911906086528 1.070301 17.693150 290.2219794 37.75512396 
2051292911906088320 1.069816 17.259977 290.2284649 37.75258978 
2051292911906088576 1.117195 17.090140 290.2225618 37.75898961 
2051292911906089216 1.126481 17.146147 290.2239438 37.75774809 
2051292911906090496 1.060283 17.276232 290.2217019 37.76152844 
2051292911906091136 1.141582 18.292200 290.2263203 37.75802789 
2051292911906092928 1.100969 17.140757 290.2307484 37.75579686 
2051292911906093568 1.039937 17.424973 290.2247020 37.76361690 
2051292911906094976 1.093997 17.244171 290.2344591 37.75515600 
2051292941963523456 1.059483 17.446297 290.1962659 37.75703031 
2051292941963750400 1.109083 18.134730 290.1984833 37.76046566 
2051292941964711808 1.083190 17.864485 290.2018436 37.74737147 
2051292941964793728 1.070984 17.646444 290.2030604 37.75645959 
2051292941977590400 1.055312 17.465788 290.2027487 37.76019737 
2051292941977617024 1.079540 17.748293 290.2092172 37.75385200 
2051292946259294336 1.175903 18.816980 290.2043390 37.75002566 
2051292946259300608 1.122034 18.181454 290.2052329 37.75328230 
2051292946259301504 1.093334 18.144920 290.2021804 37.75692661 
2051292946259304448 1.066758 17.617313 290.1997192 37.76184215 
2051292946259310464 1.124860 17.973745 290.2057862 37.75711510 
2051292946259313920 1.080465 17.979820 290.2025130 37.76219102 
2051292946259315072 1.166385 18.778671 290.2086143 37.75638479 
2051292946259315712 1.120412 18.170700 290.2114475 37.75401528 
2051292946265815424 1.068678 17.348734 290.2058235 37.75054369 
2051292946265815936 1.069799 17.751024 290.2038205 37.75315437 
2051292946265816960 1.084331 18.030592 290.2050088 37.75423925 
2051292946265819392 1.098487 17.052870 290.2074915 37.75667599 
2051292946265820288 1.228024 18.776009 290.2029100 37.76347418 
2051292946265821184 1.078733 17.206575 290.2115877 37.75760661 
2051292976323262336 1.114586 18.027855 290.2145859 37.75922038 
2051292976323262464 1.092470 17.967089 290.2125902 37.75886444 
2051292976323489408 1.081743 18.093765 290.2072054 37.76704675 
2051292976324528640 1.097597 18.246445 290.2122287 37.76740000 
2051292976334797312 1.086340 17.180660 290.2135103 37.76133318 
2051292980619062272 1.063858 17.929450 290.2061596 37.76626573 
2051292980619063296 1.165398 18.737883 290.2154940 37.75771992 
2051292980619072896 1.105788 17.347454 290.2166649 37.76166864 
2051292980619091840 1.173478 18.569930 290.2151679 37.77164827 
2051292980619101568 1.144258 18.443773 290.2172118 37.77390737 
2051292980625560576 1.028911 17.618940 290.2067691 37.76579300 
2051292980625561088 1.125450 17.136710 290.2102327 37.76390083 
2051292980625563392 1.103657 17.737606 290.2082729 37.76934440 
2051292980625563904 1.128139 18.179182 290.2125712 37.76646601 
2051292980625564032 1.065084 17.812426 290.2143436 37.76463734 
2051292980625564544 1.030748 17.396603 290.2163733 37.76392770 
2051292980625564800 1.022280 17.599844 290.2091096 37.77160618 
2051292980625564928 1.107723 18.142796 290.2145704 37.76597074 
2051292980625567104 1.065597 17.069277 290.2159065 37.76746449 
2051292980625568128 1.126930 18.440544 290.2200815 37.76486821 
2051292980625571200 1.064602 17.179068 290.2213402 37.76884728 
2051292980625572608 1.077330 17.086475 290.2242273 37.76716943 
2051292980625572736 1.128924 18.540987 290.2219002 37.76979597 
2051292980625574016 1.075186 17.606344 290.2207183 37.77311676 
2051292980625574144 1.056094 17.298204 290.2182150 37.77587326 
2051292980627950976 1.117779 18.304901 290.2201809 37.76311921 
2051293010683001472 1.067303 17.252161 290.2411298 37.76333552 
2051293010683002752 1.067614 17.960543 290.2321326 37.76657367 
2051293010683003008 1.100936 18.082396 290.2441864 37.76476828 
2051293010683228416 1.121895 18.189222 290.2404978 37.76841074 
2051293010684261760 1.092415 17.651264 290.2359708 37.77780529 
2051293010684263680 1.071821 17.462275 290.2353434 37.77056889 
2051293010694594816 1.099498 18.011170 290.2389361 37.77282378 
2051293010697180800 1.035180 17.471819 290.2329823 37.76555128 
2051293010697204864 1.092034 17.766973 290.2391869 37.76851283 
2051293014978851456 1.182348 18.518024 290.2369102 37.75931915 
2051293014978870656 1.123257 18.431784 290.2375892 37.77059223 
2051293014978870912 1.149971 18.312366 290.2383562 37.76983895 
2051293014978872704 1.049759 17.926641 290.2363019 37.77308135 
2051293014978881920 1.125450 18.515545 290.2393844 37.77655128 
2051293014985314560 1.092699 17.250755 290.2309149 37.76624128 
2051293014985315712 1.084048 17.286924 290.2388930 37.76019576 
2051293014985317760 1.098115 17.464153 290.2394328 37.76282051 
2051293014985319936 1.069111 17.321238 290.2350462 37.77337571 
2051293014985321472 1.065048 18.090385 290.2380712 37.77341578 
2051293014985321984 1.095039 17.698027 290.2360662 37.77616777 
2051293045042973440 1.057523 17.410230 290.2449324 37.78495768 
2051293045054339456 1.061116 17.577585 290.2417876 37.77459317 
2051293045056989184 1.109068 18.164055 290.2554498 37.78267819 
2051293049338625408 1.065632 18.036000 290.2421692 37.77676928 
2051293049338632832 1.074493 17.870071 290.2477783 37.77626254 
2051293049338639744 1.116970 18.111755 290.2544465 37.77604914 
2051293049338645120 1.118777 18.378504 290.2552396 37.78107921 
2051293049338648704 1.139384 18.399560 290.2505110 37.78857495 
2051293049345063552 1.115507 17.240110 290.2469024 37.77196768 
2051293049345064064 1.061050 17.251945 290.2420696 37.77749453 
2051293049345069696 1.070660 17.325611 290.2555301 37.77960092 
2051293083698323968 1.066674 18.197070 290.2259664 37.76842100 
2051293083698334080 1.193091 18.602322 290.2219810 37.77813173 
2051293083698337280 1.053806 17.509510 290.2277161 37.77376948 
2051293083698352512 1.119713 18.337347 290.2258129 37.78604953 
2051293083698354048 1.086643 18.249970 290.2330834 37.77943263 
2051293083698355072 1.099157 17.714817 290.2337577 37.78047286 
2051293083698357632 1.088909 18.101760 290.2263136 37.78972997 
2051293083704792320 1.081737 17.485840 290.2194188 37.78029588 
2051293083704793472 1.084386 18.020470 290.2215408 37.77961035 
2051293083704793728 1.095764 17.961876 290.2241200 37.77748710 
2051293083704793984 1.058796 17.313032 290.2216019 37.78048196 
2051293083704794880 1.071722 17.389140 290.2215101 37.78333926 
2051293083704800640 1.078520 17.950003 290.2335895 37.78269515 
2051293083704795648 1.094961 18.192410 290.2278313 37.77878105 
2051293083704796032 1.058401 17.551048 290.2302052 37.77674996 
2051293083704796416 1.076397 17.896482 290.2259046 37.78223617 
2051293083704797440 1.061037 17.983223 290.2313180 37.77863784 
2051293083704797568 1.059821 17.377110 290.2325490 37.77839641 
2051293083704798336 1.096579 17.792376 290.2280571 37.78389941 
2051293113762236288 1.099644 17.729256 290.2406720 37.79116877 
2051293113762541952 1.081108 17.909725 290.2324096 37.79188862 
2051293113773799808 1.121750 17.152610 290.2340347 37.78941776 
2051293113773815936 1.100619 18.111800 290.2415162 37.79695476 
2051293113773969792 1.124235 18.248804 290.2416467 37.79202038 
2051293113776412416 1.056795 17.787134 290.2376836 37.78501170 
2051293118058106752 1.137993 18.494500 290.2312615 37.79118161 
2051293118058112000 1.203972 18.575489 290.2360186 37.79085909 
2051293118058113408 1.108919 18.241160 290.2393051 37.78891280 
2051293118058115200 1.070982 18.269330 290.2406791 37.78898472 
2051293118064541440 1.102206 17.312190 290.2326843 37.79046745 
2051293118064542464 1.082153 17.843273 290.2314013 37.79444732 
2051293118064544000 1.105795 17.680271 290.2422036 37.78736753 
2051293118064545920 1.075529 17.784868 290.2354434 37.79937414 
2051293118064546048 1.086286 17.285760 290.2395282 37.79531000 
2051293148121955328 1.130335 18.419422 290.1993622 37.76355113 
2051293148121955456 1.115643 18.255716 290.1920677 37.76081211 
2051293148121956864 1.077810 17.333082 290.1934774 37.76705032 
2051293148123185152 1.084911 17.787380 290.1833996 37.76737391 
2051293148123213312 1.101839 18.089449 290.1930025 37.77705511 
2051293148123222144 1.042671 17.217735 290.1904776 37.75895313 
2051293148123223040 1.091974 17.205324 290.1977735 37.76654851 
2051293148123224192 1.086693 17.608376 290.1990005 37.76844559 
2051293148123225216 1.155010 18.351965 290.1955982 37.77076488 
2051293152417725824 1.156540 18.316408 290.1858579 37.77017408 
2051293152417731968 1.107039 18.306519 290.1939709 37.76578127 
2051293152417734272 1.047310 17.878370 290.1897630 37.77107809 
2051293152417743232 1.075905 17.352793 290.1891166 37.77570833 
2051293152417747456 1.181623 18.670156 290.1955207 37.77151161 
2051293152417751552 1.086783 17.375145 290.1973889 37.77416631 
2051293152417751680 1.056639 17.979866 290.1962199 37.77520884 
2051293152417752320 1.105518 17.938242 290.2015695 37.77009654 
2051293152424244608 1.056497 17.513410 290.1849973 37.76944800 
2051293152424245248 1.079330 17.435297 290.1932870 37.76268354 
2051293152424246016 1.083710 18.011150 290.1960399 37.76112792 
2051293152424247040 1.075574 17.238808 290.1952670 37.76400447 
2051293152424247936 1.059629 17.684030 290.1953548 37.76626687 
2051293152424249984 1.050855 17.615791 290.1993346 37.76575397 
2051293182481701120 1.052612 17.745188 290.2010642 37.78278544 
2051293182481701248 1.137251 18.344238 290.2017899 37.78158534 
2051293182482956288 1.096382 17.839434 290.1986840 37.77948364 
2051293182482962432 1.083544 18.053995 290.2030357 37.77780353 
2051293182493195776 1.076641 17.832650 290.1999992 37.78371993 
2051293182493217408 1.061688 17.564556 290.2098829 37.78105861 
2051293182493220352 1.074730 17.299444 290.2108577 37.78262353 
2051293182495785344 1.115732 18.306198 290.2096496 37.78492646 
2051293186777492096 1.165941 18.365515 290.2025278 37.76981970 
2051293186777500544 1.185481 18.636158 290.2060201 37.77129253 
2051293186777504256 1.113549 18.211847 290.2047454 37.77487491 
2051293186777506944 1.199383 18.728348 290.2033377 37.77718693 
2051293186779232640 1.095745 18.095482 290.2107306 37.77663566 
2051293186783992192 1.112800 17.147540 290.1982587 37.77823654 
2051293186783993088 1.056379 17.590130 290.1954093 37.78172753 
2051293186783999104 1.091625 17.247229 290.2047810 37.78186034 
2051293186784000384 1.107401 17.130682 290.2066764 37.78187094 
2051293186786380800 1.059599 17.415869 290.2054751 37.78013334 
2051293186786380928 1.092970 17.380264 290.1989563 37.78311406 
2051293216841436032 1.127517 18.154580 290.1817332 37.77566965 
2051293216841756544 1.137150 18.138226 290.1837433 37.77730518 
2051293216842713984 1.187244 18.628746 290.1768580 37.78338961 
2051293216842733952 1.085643 17.794397 290.1862634 37.78679630 
2051293216842734592 1.090820 17.286089 290.1805267 37.78759478 
2051293216852891008 1.064865 17.457386 290.1818290 37.78246554 
2051293216852900992 1.070565 17.870695 290.1863271 37.78570472 
2051293221137205376 1.061510 17.857176 290.1811411 37.77714194 
2051293221137218048 1.138514 18.418920 290.1876274 37.77643916 
2051293221138939392 1.048908 17.603323 290.1838679 37.78817918 
2051293221143720576 1.080525 17.390759 290.1784886 37.77341126 
2051293221143722624 1.053748 17.581694 290.1761892 37.78162472 
2051293221143725440 1.103442 17.248900 290.1851943 37.77864391 
2051293221143728896 1.054430 17.509210 290.1856398 37.78739556 
2051293221144023168 1.059509 17.470152 290.1807489 37.78977673 
2051293251201183744 1.146261 18.400265 290.1882126 37.79824146 
2051293251201400448 1.078844 18.056997 290.1891796 37.79093798 
2051293251202473216 1.083067 17.296610 290.1977584 37.78919809 
2051293251215193472 1.102696 17.178170 290.1914903 37.78677379 
2051293251215196032 1.047596 17.627800 290.1931110 37.78694565 
2051293255496969600 1.075804 18.010511 290.1853373 37.78832549 
2051293255496973184 1.108887 18.161226 290.1890992 37.78704675 
2051293255496979072 1.114349 18.206625 290.1897806 37.78892114 
2051293255496994176 1.108620 17.150087 290.1936472 37.79326290 
2051293255498703104 1.237465 18.652105 290.1919198 37.79330725 
2051293255498708864 1.101169 18.242298 290.1907496 37.79699482 
2051293255503473920 1.137432 17.137867 290.1920032 37.79223860 
2051293255503476480 1.092998 17.161806 290.1969580 37.79068283 
2051293255503476992 1.117981 17.875977 290.1973001 37.79143029 
2051293255503480192 1.081035 17.301281 290.1979423 37.79506325 
2051293255503771008 1.051867 17.523920 290.1882340 37.79174355 
2051293255503781632 1.050398 17.671060 290.1925224 37.79967800 
2051293255503783936 1.052042 17.497643 290.1937750 37.80076453 
2051293285560919168 1.070761 17.630266 290.2138022 37.78899651 
2051293285560919552 1.074730 18.082716 290.2198047 37.79590586 
2051293285561139712 1.161167 18.624172 290.2076009 37.79469589 
2051293285572426240 1.061152 17.797613 290.2068532 37.79261530 
2051293285572436992 1.073746 17.266172 290.2114116 37.79390578 
2051293285572660736 1.126303 18.280556 290.2161363 37.78391933 
2051293285575021568 1.083806 17.437840 290.2143582 37.78412028 
2051293285575031296 1.077240 17.934057 290.2166066 37.79547434 
2051293289856764032 1.107752 18.240887 290.2072607 37.79322024 
2051293289856766592 1.187786 18.458918 290.2121086 37.78951915 
2051293289856776704 1.226940 18.697544 290.2164041 37.79175384 
2051293289856778496 1.100292 17.169083 290.2184877 37.79087928 
2051293289856779392 1.229769 18.656147 290.2171414 37.79289051 
2051293289856780800 1.097138 17.838152 290.2198143 37.79095951 
2051293289856784896 1.193937 18.572283 290.2133861 37.80035170 
2051293289863220480 1.111631 17.875269 290.2099153 37.78634157 
2051293289863221376 1.093713 17.204008 290.2154436 37.78244268 
2051293289863221760 1.083834 17.762890 290.2098579 37.78889365 
2051293289863224576 1.062033 17.378176 290.2112909 37.79200393 
2051293289863224960 1.133764 17.128717 290.2105017 37.79361357 
2051293289863226368 1.081119 17.525337 290.2145168 37.79334478 
2051293289863228288 1.097675 18.084745 290.2189204 37.79321882 
2051293289863229440 1.090875 17.630968 290.2145038 37.79956506 
2051293289863229696 1.113518 17.118196 290.2240840 37.78992869 
2051293289863229952 1.096502 18.253670 290.2232412 37.79119635 
2051293289865596928 1.068712 17.628153 290.2090305 37.79212111 
2051293319920628352 1.088362 18.165730 290.2331325 37.80063431 
2051293319920666880 1.073681 17.385107 290.2343730 37.80526626 
2051293319922010368 1.085152 18.117933 290.2275492 37.81146024 
2051293319932210944 1.075320 17.809137 290.2248188 37.79465734 
2051293319934791936 1.196745 18.630041 290.2225603 37.80397847 
2051293319934807680 1.055062 17.579771 290.2268423 37.80563176 
2051293324216528256 1.041147 17.662764 290.2236127 37.79469957 
2051293324216530176 1.084594 17.747284 290.2181648 37.80044653 
2051293324216536832 1.125256 18.458666 290.2233808 37.79931430 
2051293324222969856 1.035763 17.600918 290.2188989 37.79935029 
2051293324222972160 1.067076 18.034592 290.2182646 37.80677819 
2051293324222972544 1.105442 18.054216 290.2267350 37.79907337 
2051293324222973056 1.056589 17.708025 290.2191127 37.80760393 
2051293324222975232 1.120599 17.103804 290.2232962 37.80943166 
2051293324222976896 1.083368 17.887281 290.2324489 37.80571801 
2051293324225335680 1.058318 17.752941 290.2216672 37.79685296 
2051293354280398720 1.065782 17.590982 290.1955861 37.80079424 
2051293354280604800 1.072190 17.851210 290.1988405 37.79853845 
2051293354280617600 1.075140 17.278032 290.2116411 37.80296847 
2051293354281766912 1.082108 18.034098 290.1989288 37.80570965 
2051293354291895296 1.060787 17.554834 290.2033365 37.80008989 
2051293354294425216 1.109858 18.207663 290.1960401 37.80391419 
2051293354294437376 1.069712 17.603178 290.1991011 37.79986078 
2051293354294441472 1.190394 18.464228 290.1993822 37.80894930 
2051293358576249088 1.087923 17.742107 290.2061619 37.79947834 
2051293358582699648 1.091884 17.685102 290.2054317 37.79562330 
2051293358583001728 1.071418 17.776136 290.1973929 37.79950194 
2051293358583008640 1.058817 17.446510 290.2030562 37.80125636 
2051293358583016320 1.039375 17.557438 290.2063078 37.80438198 
2051293358583018112 1.152941 18.589472 290.2050508 37.80678028 
2051293358583020544 1.069268 17.962330 290.2044803 37.81042329 
2051293358583020800 1.059912 17.574230 290.2104095 37.80461386 
2051293388640147072 1.074674 17.433980 290.2169998 37.81222590 
2051293388640148224 1.071408 17.804737 290.2085623 37.81290624 
2051293388640149376 1.073612 17.238169 290.2160565 37.82521306 
2051293388640358400 1.173655 18.357887 290.2171444 37.80853101 
2051293388651653248 1.098040 17.979853 290.2117230 37.81037873 
2051293388651664256 1.095170 18.168026 290.2162649 37.81314924 
2051293388657751040 1.163158 18.647991 290.2070682 37.81579234 
2051293392936020096 1.155477 18.508026 290.2191294 37.80910363 
2051293392937731328 1.072302 17.970500 290.2099679 37.81208060 
2051293392937737984 1.134922 18.530725 290.2122826 37.81333675 
2051293392937744000 1.060456 17.737398 290.2186512 37.80961363 
2051293392937768064 1.218668 18.842930 290.2140971 37.82510387 
2051293392942763136 1.032664 17.451876 290.2120193 37.80811804 
2051293392942765952 1.077053 17.819815 290.2134652 37.80974936 
2051293392942767488 1.079463 17.902487 290.2138602 37.81134753 
2051293392942768256 1.174337 18.553942 290.2159117 37.80997062 
2051293392942770816 1.120391 17.124706 290.2109425 37.81755330 
2051293392942773248 1.135107 18.314407 290.2146204 37.81622008 
2051293392942780032 1.078115 17.743998 290.2171914 37.81961606 
2051293392942781824 1.037287 17.569359 290.2148772 37.82344918 
2051293423000092672 1.146414 18.438606 290.2633991 37.79441207 
2051293423001173504 1.065895 17.461245 290.2678092 37.79148763 
2051293423001185280 1.039088 17.805962 290.2543342 37.79591529 
2051293423017494272 1.172241 18.784672 290.2633244 37.78899933 
2051293427295782400 1.070364 17.998410 290.2556884 37.79256164 
2051293427295775360 1.202413 18.824478 290.2535204 37.78838233 
2051293427295775616 1.110078 18.387220 290.2582099 37.78361833 
2051293427295788544 1.066671 18.205532 290.2580809 37.79513297 
2051293427295789568 1.095101 18.328580 290.2559436 37.79864142 
2051293427295792640 1.097678 17.205145 290.2600240 37.79987787 
2051293427302193024 1.068880 17.526333 290.2564255 37.78387132 
2051293427302194816 1.054861 18.029016 290.2552204 37.78842617 
2051293427302194944 1.115019 18.468088 290.2564189 37.78723636 
2051293427302195456 1.064037 17.787533 290.2615787 37.78440089 
2051293457359613056 1.038200 17.538826 290.2621508 37.79988043 
2051293457360914688 1.136295 18.523058 290.2707833 37.79365846 
2051293457360930176 1.064993 17.815998 290.2684811 37.79859908 
2051293457360953984 1.061125 18.092058 290.2722742 37.80581051 
2051293457371357440 1.036684 17.826150 290.2655431 37.80889775 
2051293461655533056 1.087905 18.066480 290.2630093 37.79979859 
2051293461661939072 1.112526 18.297886 290.2640774 37.80218318 
2051293461661939712 1.133603 18.465666 290.2636371 37.80409049 
2051293461661940608 1.118343 17.995620 290.2733099 37.79696853 
2051293461661941888 1.059898 17.352694 290.2681942 37.81069334 
2051293461661942016 1.101111 17.965586 290.2778976 37.80231684 
2051293461661942400 1.060063 17.827450 290.2686288 37.81298604 
2051293491720682880 1.108076 18.252030 290.2573851 37.80498637 
2051293491720689792 1.162995 18.431340 290.2547321 37.80765363 
2051293491720715392 1.136544 18.215775 290.2496228 37.81139278 
2051293491730939008 1.086067 17.418285 290.2420679 37.79928532 
2051293491733578240 1.148211 18.551186 290.2522396 37.80618191 
2051293496015248896 1.087745 17.154305 290.2437908 37.79765474 
2051293496015255680 1.097187 18.331280 290.2420326 37.80398045 
2051293496015257344 1.079777 17.273012 290.2420118 37.80465717 
2051293496015261952 1.102343 17.879879 290.2476395 37.80245883 
2051293496015267584 1.094056 18.186157 290.2461125 37.81229593 
2051293496021671296 1.100698 17.225163 290.2406390 37.80426871 
2051293496021672960 1.067492 17.302567 290.2438658 37.80507563 
2051293496021674112 1.101084 18.156433 290.2427760 37.80967520 
2051293496021674880 1.055301 17.711054 290.2470756 37.80742058 
2051293496021675264 1.032868 17.495080 290.2536548 37.80321824 
2051293496021675904 1.105132 18.076366 290.2503985 37.80729441 
2051293496021676032 1.047682 17.889431 290.2498748 37.80964754 
2051293496022004352 1.147721 17.117588 290.2453154 37.79977930 
2051293526080452224 1.021287 17.495586 290.2568837 37.81582494 
2051293526080453888 1.179518 18.839098 290.2625678 37.81632235 
2051293526080464512 1.156302 18.481956 290.2541131 37.82027168 
2051293526096706048 1.126781 18.533049 290.2538832 37.81104751 
2051293530375010688 1.049950 18.079132 290.2499150 37.81625986 
2051293530375015936 1.177052 18.723972 290.2595867 37.81673160 
2051293530375016320 1.168461 18.700626 290.2620513 37.81505206 
2051293530381415424 1.049936 17.488155 290.2529839 37.81199338 
2051293530381416064 1.069137 17.541586 290.2580664 37.80954292 
2051293530381416320 1.103296 18.106487 290.2508701 37.81722339 
2051293530381417600 1.196119 18.787344 290.2629942 37.81144959 
2051293560440177792 1.099532 18.092890 290.2782327 37.81018288 
2051293530381418880 1.135781 17.046020 290.2665223 37.81451762 
2051293530381419264 1.117695 18.130976 290.2620980 37.81991171 
2051293560439019520 1.096486 17.143250 290.2830859 37.81734520 
2051293564741159808 1.072386 17.970009 290.2789906 37.81843971 
2051293594799964416 1.108541 17.778467 290.2842975 37.82499057 
2051293594799969664 1.148445 18.499777 290.2862649 37.82626801 
2051293594799978368 1.068531 17.690100 290.2862517 37.82899173 
2051293599094509824 1.232925 18.693596 290.2908063 37.83238809 
2051293599100900096 1.043211 17.451792 290.2843123 37.82822354 
2051293629159701888 1.159103 18.412159 290.2677387 37.82574254 
2051293633460635008 1.134090 18.060778 290.2620833 37.82421661 
2051293633460635776 1.047305 17.354649 290.2638939 37.82614966 
2051293633460636416 1.066678 17.204494 290.2743422 37.82203595 
2051293633460636800 1.032413 17.504038 290.2726523 37.82767804 
2051293633460637440 1.032009 17.667995 290.2729804 37.83039129 
2051293663519464448 1.199141 18.644386 290.2809525 37.83226190 
2051293663519483648 1.095055 18.125813 290.2847476 37.83797846 
2051293663532328960 1.047668 17.917645 290.2775910 37.83722554 
2051293667813985792 1.203646 18.838110 290.2858939 37.83487117 
2051293667813988352 1.089456 17.974337 290.2843632 37.84148046 
2051293560440207488 1.046986 17.316328 290.2767784 37.81628033 
2051293560440208000 1.170927 18.680200 290.2847407 37.81480744 
2051293560440219776 1.077271 18.058723 290.2824764 37.82319670 
2051293560453114112 1.039072 17.836327 290.2775818 37.82060330 
2051293667820377472 1.061001 17.788794 290.2784589 37.84282124 
2051293667820377856 1.079545 17.991182 290.2808646 37.84265448 
2051293667820377984 1.052649 17.750675 290.2825861 37.84118761 
2051293667820774400 1.132957 18.173130 290.2809132 37.84776758 
2051293697877792768 1.045935 17.512379 290.2340674 37.81178527 
2051293697889345024 1.046326 17.152185 290.2306020 37.81278217 
2051293697889358848 1.052212 17.555260 290.2373113 37.80806791 
2051293697891952512 1.062731 17.476484 290.2338608 37.80757816 
2051293702173687040 1.084223 17.111769 290.2312226 37.81575162 
2051293702173696768 1.066373 17.685955 290.2394162 37.81625887 
2051293702175419904 1.050598 17.944760 290.2270861 37.81630220 
2051293702175455488 1.121880 18.434490 290.2387540 37.82364731 
2051293702180102656 1.100722 17.146275 290.2357285 37.81159548 
2051293702180105856 1.144907 17.114280 290.2434962 37.81398078 
2051293702180431488 1.064888 17.661650 290.2279603 37.81643512 
2051293732238930048 1.053652 17.880518 290.2499748 37.82949785 
2051293732238972160 1.070518 18.067568 290.2475711 37.83679068 
2051293736535200256 1.072950 18.135519 290.2391892 37.82730668 
2051293736535226624 1.037302 17.952015 290.2478249 37.83417491 
2051293736539845760 1.076801 17.532381 290.2467470 37.81905296 
2051293766597483520 1.164781 18.347630 290.2225751 37.83273512 
2051293766598675328 1.069973 18.055468 290.2244293 37.83157763 
2051293766611385984 1.067701 17.189137 290.2211176 37.82512127 
2051293770899908608 1.147885 18.521250 290.2266640 37.81712231 
2051293770899916032 1.052080 17.793907 290.2249425 37.82545537 
2051293770899924224 1.039341 17.238243 290.2298221 37.83202170 
2051293800958426112 1.091187 18.237537 290.2421158 37.83334399 
2051293805259670912 1.109219 18.439512 290.2357292 37.83456553 
2051293805259683712 1.050848 17.483576 290.2423186 37.84201559 
2051293835318163840 1.153417 18.563580 290.2630156 37.83488605 
2051293835318187392 1.108896 18.309920 290.2548823 37.83700191 
2051293835318187520 1.133310 18.492504 290.2545078 37.84174692 
2051293835318206208 1.108954 17.115498 290.2590951 37.84824211 
2051293835330991360 1.139856 18.505732 290.2633223 37.83940304 
2051293869677950848 1.040954 17.914381 290.2734940 37.84851455 
2051293869677953152 1.119249 18.271513 290.2657265 37.85078979 
2051293869677961728 1.188534 18.541248 290.2629127 37.85336241 
2051293873979187840 1.153705 18.247770 290.2683410 37.84525992 
2051293873979195392 1.082136 17.180672 290.2738110 37.84594011 
2051293904037696640 1.095901 17.096985 290.2431892 37.85235675 
2051293908338903808 1.066304 17.336151 290.2395537 37.85043391 
2051293908338915840 1.080941 17.726671 290.2531362 37.84896180 
2051293908338919808 1.072744 17.133673 290.2468254 37.85995729 
2051293938397476480 1.072987 18.113443 290.2586100 37.86553563 
2051293942698669056 1.052422 17.196316 290.2545015 37.86270937 
2051293942698672768 1.140162 17.113478 290.2562132 37.86462400 
2051293972755684608 1.056208 17.603466 290.1813107 37.79268795 
2051293972755905408 1.088384 17.889194 290.1649492 37.78722084 
2051293972756994816 1.109668 18.380274 290.1644852 37.78872933 
2051293977053164160 1.090632 17.612970 290.1701164 37.79406963 
2051293977053178624 1.192663 18.588062 290.1707440 37.79871297 
2051293977053179776 1.190927 18.728584 290.1786370 37.79135020 
2051293977053182592 1.197670 18.860868 290.1793912 37.79229061 
2051293977058252544 1.058315 17.304626 290.1628131 37.79051266 
2051293977058257152 1.075834 17.205456 290.1647688 37.79374326 
2051293977058258816 1.116718 18.382067 290.1667090 37.79409869 
2051293977058259840 1.058467 17.275068 290.1758326 37.78558137 
2051293977058265600 1.082100 17.409103 290.1701436 37.79781838 
2051293977058270080 1.078192 17.464268 290.1806938 37.79203340 
2051294007116756992 1.094647 18.016680 290.1771326 37.80692126 
2051294007116759680 1.103906 18.325201 290.1780100 37.80062892 
2051294007116759808 1.069191 18.090683 290.1902545 37.80621116 
2051294007116762368 1.223606 18.606264 290.1791052 37.80868236 
2051294007116764416 1.138273 18.364832 290.1846795 37.80671137 
2051294011412948992 1.117319 18.346592 290.1825802 37.80360942 
2051294011412957824 1.087086 18.277641 290.1884062 37.80229144 
2051294011412966016 1.087388 17.856800 290.1883049 37.80645250 
2051294011418012032 1.110758 18.335745 290.1816357 37.79576797 
2051294011418020864 1.037956 17.398201 290.1863650 37.79958235 
2051294011418022784 1.149547 18.406652 290.1877556 37.80085438 
2051294011420162816 1.110981 18.104342 290.1794622 37.80577322 
2051294041476471040 1.060419 17.677400 290.1644400 37.79731516 
2051294041476472704 1.124572 18.237642 290.1619275 37.79563210 
2051294041476472960 1.140871 18.434772 290.1555552 37.79663934 
2051294041476473088 1.084993 17.693552 290.1579490 37.79787741 
2051294041476490752 1.228602 18.607666 290.1663414 37.80582823 
2051294045777730560 1.098011 17.354572 290.1592790 37.79588290 
2051294075836261504 1.083898 17.636856 290.1677618 37.81618981 
2051294075848852608 1.224289 18.813532 290.1754185 37.81988241 
2051294110195985920 1.051794 17.156672 290.1968933 37.81236407 
2051294110196013952 1.098038 17.912912 290.1901301 37.81412625 
2051294110196035072 1.045593 17.706100 290.1923821 37.82654736 
2051294110206132608 1.080653 17.928535 290.2002072 37.81594592 
2051294110208666880 1.090154 17.531923 290.1953175 37.80839544 
2051294114492195712 1.165353 18.598204 290.1913469 37.81215430 
2051294114492195968 1.199018 18.829718 290.1889263 37.81473623 
2051294114492216832 1.093515 18.035162 290.1935412 37.81686459 
2051294114497248640 1.078930 17.491299 290.1882699 37.81244427 
2051294114497250944 1.075201 17.264126 290.1922147 37.81108124 
2051294114497257600 1.080887 17.185852 290.1944185 37.81443350 
2051294114497266304 1.073522 17.197046 290.1944681 37.82305360 
2051294144555763968 1.176165 18.361094 290.2017813 37.82325145 
2051294144555785728 1.031872 17.794027 290.2127477 37.82846452 
2051294144568434304 1.054413 17.886440 290.2026708 37.81942751 
2051294144568434560 1.127141 18.372074 290.2035995 37.81862462 
2051294148852004352 1.124662 18.575617 290.2114563 37.82361495 
2051294148857009664 1.068485 17.827501 290.1996761 37.82400351 
2051294148857011456 1.062493 17.382990 290.1957345 37.83013980 
2051294148857016064 1.057374 17.797321 290.2010360 37.82894818 
2051294148857017600 1.216188 18.681002 290.2030639 37.82846133 
2051294148857019136 1.064554 17.314959 290.2088935 37.82426343 
2051294148857020160 1.059528 17.322617 290.2074268 37.82712891 
2051294148857020416 1.039320 17.383694 290.2091992 37.82487494 
2051294148857022848 1.060640 17.721718 290.2114647 37.82457059 
2051294178915514752 1.117177 18.216873 290.1835397 37.82814610 
2051294178915522688 1.224962 18.800608 290.1845378 37.82989790 
2051294178915537408 1.165590 18.711384 290.1862733 37.83227038 
2051294183211663360 1.019428 17.478020 290.1808032 37.81786692 
2051294183216726912 1.175007 18.615622 290.1815206 37.82175143 
2051294183216728320 1.100025 17.795958 290.1844276 37.81974289 
2051294183217063936 1.052972 17.334417 290.1850208 37.83412501 
2051294213273872128 1.041098 17.173000 290.2028808 37.83854352 
2051294213275304832 1.131704 18.354383 290.1926602 37.84272767 
2051294213275305344 1.094453 18.431744 290.1899235 37.83665910 
2051294213275305728 1.125176 18.274923 290.1871469 37.83706324 
2051294213275305984 1.169934 18.713263 290.1926995 37.83278931 
2051294213285326720 1.095032 17.993088 290.1912561 37.83004219 
2051294213285330176 1.140843 17.161503 290.1928870 37.83564103 
2051294213285341056 1.023023 17.525345 290.1969456 37.84034154 
2051294217571476608 1.157473 18.668450 290.1918676 37.84203068 
2051294217576484992 1.045353 17.548605 290.1887509 37.83349494 
2051294217576503296 1.048034 17.382996 290.1943906 37.84528722 
2051294251933840256 1.127784 18.410100 290.1479641 37.81122699 
2051294281994747136 1.158632 18.493122 290.1598108 37.83176898 
2051294282004740224 1.112333 17.916079 290.1631882 37.83457926 
2051294286290857600 1.100091 17.328262 290.1638901 37.82416315 
2051294286290874112 1.194451 18.824364 290.1676821 37.82887538 
2051294286295924992 1.148908 18.420317 290.1584672 37.82601346 
2051294286295932160 1.132355 18.153757 290.1598041 37.83310605 
2051294350714263680 1.160945 18.362120 290.1520110 37.84597025 
2051294355015397888 1.195659 18.521742 290.1505690 37.83018889 
2051294385073992704 1.078770 17.877178 290.1778688 37.84230387 
2051294389375170048 1.196516 18.542807 290.1786068 37.83560867 
2051294419433738240 1.160588 18.416271 290.1824546 37.84428042 
2051294419433763712 1.096703 18.330996 290.1800732 37.84771217 
2051294419433773312 1.068338 17.461744 290.1780941 37.85542013 
2051294423734922624 1.143550 18.484556 290.1811721 37.84937703 
2051294423734934016 1.079186 17.428320 290.1836192 37.85704657 
2051294453793515904 1.194088 18.579609 290.1586670 37.85743909 
2051294453793518976 1.094226 17.532595 290.1642168 37.85797304 
2051294453803435648 1.105476 18.110117 290.1649949 37.85106054 
2051294458094640128 1.213352 18.755604 290.1582453 37.85056586 
2051294488153283456 1.227686 18.786610 290.1675516 37.86588044 
2051294522512945920 1.093759 17.130112 290.2171259 37.83424979 
2051294522512960512 1.081613 17.820496 290.2209835 37.84383427 
2051294522512960768 1.081892 18.198270 290.2187461 37.84377686 
2051294522523245184 1.082918 17.817919 290.2139106 37.82891801 
2051294522525631232 1.074685 18.268919 290.2206385 37.83448673 
2051294526809175040 1.125061 18.419250 290.2232774 37.83873299 
2051294526814152832 1.085732 17.124708 290.2102232 37.83428038 
2051294526814153472 1.057045 18.012384 290.2159429 37.82869517 
2051294526814164736 1.069019 17.164732 290.2218966 37.83488112 
2051294556872713728 1.137280 18.643940 290.2308455 37.84886173 
2051294556872736512 1.099014 18.039265 290.2257540 37.85712052 
2051294561173909504 1.118870 18.380493 290.2193814 37.84589222 
2051294561173911296 1.073793 17.645073 290.2223966 37.84535110 
2051294591230950016 1.027892 17.640934 290.2038484 37.84141005 
2051294591232438272 1.044180 17.590070 290.2086542 37.84607936 
2051294591232446592 1.049883 17.799511 290.2098637 37.84864897 
2051294595533640192 1.144073 18.155090 290.2016237 37.85380721 
2051294595533640832 1.090793 18.302483 290.2055546 37.85095922 
2051294595533646336 1.123840 18.379791 290.2063610 37.85784268 
2051294625590734208 1.091587 17.419480 290.2151379 37.86162186 
2051294625590945280 1.071690 18.126347 290.2131652 37.85644511 
2051294625592218240 1.063869 18.162012 290.2090887 37.85780492 
2051294625592226944 1.072086 17.188890 290.2172419 37.85556380 
2051294625592227328 1.075462 17.992447 290.2160402 37.85886504 
2051294625592229888 1.064871 17.315107 290.2223680 37.86037832 
2051294625592231168 1.049639 17.461494 290.2090840 37.86322212 
2051294625592247168 1.139826 18.370672 290.2145086 37.86823155 
2051294694311742464 1.071046 17.923077 290.2516515 37.87333337 
2051294629893390464 1.042556 17.320326 290.2062319 37.86471768 
2051294629893391232 1.204644 18.704058 290.2148725 37.85583213 
2051294629893398528 1.062813 17.815985 290.2194800 37.85968899 
2051294659951945216 1.059472 17.691116 290.2359255 37.85448222 
2051294659951960192 1.113927 18.272097 290.2318251 37.85832576 
2051294659951972608 1.030036 17.659569 290.2395000 37.86315802 
2051294659951976832 1.080113 18.138584 290.2447829 37.86256713 
2051294659962013056 1.067440 18.028610 290.2270002 37.86245797 
2051294664253158016 1.037914 17.642193 290.2425517 37.85869942 
2051294664253164032 1.051211 18.002210 290.2374568 37.86994981 
2051294694321812096 1.190764 18.684385 290.2582724 37.87490012 
2051294698612909568 1.089835 17.679390 290.2394837 37.87589136 
2051294698612914688 1.219469 18.569513 290.2457866 37.87395924 
2051294728671500800 1.109119 17.828210 290.2237762 37.88058139 
2051294732972631296 1.049108 17.470352 290.2202955 37.87780938 
2051294767332405632 1.039606 17.294450 290.2460965 37.88696586 
2051294797390895104 1.136116 18.306680 290.1928833 37.85226660 
2051294797390939520 1.189432 18.820093 290.1989339 37.86329283 
2051294797390943872 1.077089 17.679360 290.1896659 37.87049202 
2051294801692078208 1.096794 17.134000 290.1996863 37.86637861 
2051294831750690688 1.114166 18.088621 290.1946869 37.87354295 
2051294866110429952 1.162338 18.494946 290.1791455 37.87418029 
2051294870411542400 1.089129 17.643871 290.1824505 37.86854079 
2051294900470185728 1.100965 17.275724 290.1956000 37.87893744 
2051294934829951360 1.071571 17.738403 290.2125557 37.88294072 
2051294934829951616 1.218045 18.720001 290.2113927 37.88783613 
2051294934839879424 1.096787 17.578747 290.2115463 37.88589543 
2051294939131057536 1.099925 17.216198 290.2169476 37.87732736 
2051294939131060096 1.159075 18.389273 290.2097554 37.88791917 
2051294973492856320 1.089850 17.509462 290.2280206 37.89158070 
2051295003549439616 1.098949 17.575565 290.2077712 37.89160701 
2051295003549457408 1.153084 18.312313 290.2004348 37.89813191 
2051295072268750080 1.199135 18.733078 290.3025907 37.83514435 
2051295072268754048 1.237976 18.788488 290.3097873 37.83629331 
2051295072268757248 1.066917 17.811607 290.2977022 37.83775179 
2051295072279000192 1.036615 17.277332 290.3043185 37.83008818 
2051295076569653120 1.130220 18.483543 290.2960331 37.84064543 
2051295110929393664 1.186298 18.863620 290.3095063 37.85315263 
2051295140987019520 1.073673 18.057220 290.2982180 37.84898112 
2051295140988271104 1.125030 18.377132 290.2849569 37.85002135 
2051295145282740224 1.084129 17.163956 290.2895671 37.84643774 
2051295145282742784 1.143462 18.385101 290.2988309 37.84845183 
2051295145289130624 1.063219 17.846985 290.2974781 37.84809922 
2051295145289130752 1.065934 17.223380 290.2972949 37.85124657 
2051295179648870144 1.079037 17.490580 290.3027049 37.85891863 
2051295179649294592 1.025290 17.682772 290.2999275 37.86093064 
2051295209707787776 1.156931 18.625412 290.3245489 37.86065198 
2051295214008610688 1.079944 17.981880 290.3259388 37.86448305 
2051295214008610816 1.199386 18.621294 290.3281948 37.86424712 
2051295214008610944 1.063994 17.362837 290.3321126 37.86488322 
2051295312799847040 1.054434 17.585491 290.3344520 37.88645953 
2051295347146716032 1.230612 18.759445 290.2809285 37.85307885 
2051295347156872704 1.145653 18.458900 290.2776494 37.86496263 
2051295351447965568 1.168121 18.712898 290.2768606 37.86296724 
2051295351447977088 1.083628 17.966005 290.2887817 37.86294005 
2051295385807718656 1.172395 18.720842 290.2881337 37.86708160 
2051295385807727616 1.132704 18.527310 290.2962752 37.86775525 
2051295420167436416 1.090181 18.006940 290.2699169 37.86397402 
2051295420167643776 1.051935 17.543858 290.2646627 37.88000380 
2051295488886967680 1.149708 18.572678 290.2976227 37.89233497 
2051295523246719616 1.077385 18.232763 290.3083422 37.89539199 
2051295523246728192 1.084152 18.191301 290.3179729 37.89212132 
2051295523246737792 1.121532 18.443195 290.3185037 37.90196597 
2051295622024731648 1.046188 17.544580 290.3381105 37.88844648 
2051295626325472896 1.210255 18.548794 290.3540798 37.88989914 
2051295626325958144 1.070089 17.364080 290.3387691 37.88517748 
2051295695045436160 1.044292 17.308414 290.3289076 37.89672729 
2051295695045436672 1.030979 17.469978 290.3342308 37.89159769 
2051295454527202560 1.135838 17.116997 290.2808500 37.88213363 
2051296038642873728 1.103405 17.475624 290.3544982 37.93287318 
2051296176081679616 1.164799 18.734451 290.2519211 37.88176538 
2051296176081680384 1.130622 18.576906 290.2498634 37.88477926 
2051296176081688192 1.092121 18.244577 290.2527546 37.88938348 
2051296244801171072 1.213665 18.820097 290.2529658 37.89603070 
2051296244801171968 1.083956 17.343027 290.2461601 37.90432307 
2051296244801172864 1.080911 18.286827 290.2545413 37.89668787 
2051296274859791616 1.062934 17.710312 290.2597335 37.90074586 
2051296343591957632 1.096122 17.824940 290.2982905 37.92060930 
2051296382240160256 1.099832 18.016996 290.2696043 37.91624811 
2051296382240166400 1.060648 17.230114 290.2743466 37.91782723 
2051296450959588992 1.090371 17.547794 290.2353530 37.90236916 
2051296450959606784 1.146187 17.316656 290.2410515 37.91517169 
2051296721536471296 1.099490 17.204930 290.2989735 37.92981511 
2051296760197350016 1.203701 18.679130 290.3132467 37.93974799 
2051296790265907968 1.131779 18.074871 290.2955457 37.93948554 
2051296828916825600 1.054978 17.481339 290.3011723 37.95049961 
2051296931996057856 1.140113 17.268536 290.3082828 37.96405041 
2051296931996070016 1.150236 18.360165 290.3208688 37.96651524 
2051297271291987200 1.215826 18.569002 290.1210208 37.83519265 
2051297344312629632 1.100187 17.533060 290.1240345 37.85052799 
2051297378672376320 1.145194 17.278448 290.1284017 37.85532953 
2051297413032133248 1.225839 18.763496 290.1499202 37.85451467 
2051297477450550400 1.092931 17.729940 290.1457492 37.87669510 
2051297477450573824 1.082878 18.063295 290.1363138 37.88389855 
2051297511810333568 1.147106 18.589252 290.1469019 37.89145853 
2051297516111378176 1.125485 17.232605 290.1525917 37.88119296 
2051297546169980160 1.043932 17.407185 290.1036542 37.85400442 
2051297546169980672 1.187556 18.420605 290.1079094 37.85642632 
2051297546169980800 1.056366 17.952637 290.1062136 37.85492521 
2051297546169999232 1.160767 18.524290 290.1047147 37.86844022 
2051297649258933248 1.197237 18.653809 290.1026535 37.89009229 
2051297683609026944 1.219277 18.773014 290.1281748 37.89166964 
2051297687910038400 1.081110 17.717447 290.1176250 37.88494988 
2051297756629528448 1.116325 18.105074 290.1156842 37.89907846 
2051297889767490816 1.150324 18.507294 290.1618529 37.90283002 
2051297889767495936 1.085030 18.095318 290.1542360 37.90218284 
2051297889777262080 1.174318 18.719679 290.1604591 37.89114714 
2051297924127223552 1.112688 18.021269 290.1693888 37.90111674 
2051297924127252224 1.117136 18.083359 290.1771170 37.90648082 
2051297962788047872 1.118448 17.309582 290.1908059 37.91942087 
2051297962788048640 1.136770 18.073296 290.1939063 37.91735697 
2051298031507511552 1.124077 18.357927 290.1804118 37.91624338 
2051298031507521280 1.170321 18.478018 290.1873182 37.91927062 
2051298095935671424 1.093227 17.654903 290.1509220 37.90976400 
2051298164644006144 1.102030 18.185612 290.1397498 37.91553123 
2051298370803755648 1.219780 18.772879 290.0843773 37.88108765 
2051298370803772032 1.108358 18.406408 290.0903555 37.88633165 
2051298439523287296 1.081520 17.997438 290.0781395 37.89944461 
2051298576962296576 1.099102 17.850548 290.0947244 37.91879688 
2051298615623009408 1.223907 18.762169 290.1022404 37.93665270 
2051298645681740544 1.120304 17.914997 290.0554169 37.90761384 
2051298787421684224 1.096765 17.418713 290.0818661 37.93979561 
2051298989279226112 1.172342 18.431011 290.1253052 37.94450171 
2051299131019149568 1.153160 18.723223 290.1389805 37.97009905 
2051299337177584768 1.101762 17.669882 290.1325188 37.98279402 
2051299371537349760 1.133130 18.297928 290.1463378 37.99398156 
2051299680775044608 1.147268 17.059430 290.2282139 37.96009827 
2051299921293246336 1.074599 18.099146 290.2283012 37.99295383 
2051300677207447296 1.229214 18.690554 290.1705273 38.01076268 
2051301772417501824 1.119268 18.231012 289.8604504 37.77085602 
2051301811078404224 1.046509 17.191700 289.8856579 37.75819624 
2051301909856495744 1.053566 17.841890 289.8794060 37.78754037 
2051301909856515840 1.021372 17.545113 289.8826264 37.78956396 
2051303937081254656 1.075606 18.215073 289.9421767 37.84836320 
2051304108889189760 1.170392 18.776777 289.9726181 37.88078824 
2051304108891630976 1.094015 18.231731 289.9714917 37.88153025 
2051304456773241472 1.099186 18.102150 290.0025367 37.89899195 
2051306312204147072 1.101687 18.478407 289.8012070 37.88039780 
2051308854824916736 1.097494 18.203743 289.9113573 37.99033545 
2051309469001733632 1.100998 17.165130 289.8171743 37.99945763 
2051310160495031680 1.048090 17.880000 289.8924192 38.07899302 
2051310637230591488 1.151928 18.707330 290.0635505 37.97043511 
2051312600036595072 1.082628 17.133339 290.0273174 38.09181049 
2051312874914744192 1.146569 17.237984 290.1394814 38.05701823 
2051313763965091968 1.040316 17.672386 290.0810360 38.08097132 
2051313871346989056 1.031538 17.698957 290.0854080 38.10677126 
2051314077505404544 1.069750 18.061580 290.0655703 38.11169745 
2051314970858442368 1.105088 17.091389 289.9612115 38.05184431 
2051317062501982976 1.077826 18.303461 290.0396168 38.13415707 
2051317303020193280 1.163523 18.729773 290.0560536 38.16809734 
2051321975945463168 1.060264 17.562880 289.4155555 37.71970254 
2051323350335236736 1.184677 18.729172 289.4434534 37.79684422 
2052540960682935808 1.180639 17.244034 290.8920731 37.62225154 
2052797043812001920 1.424075 16.107832 290.4105597 37.94516150 
2052809825634975872 1.365710 16.041290 290.6861967 38.35565117 
2052590503124180608 1.170067 17.135355 290.6625243 37.69171457 
2052819957462501632 1.315218 17.173836 290.1738174 38.31813756 
2052604423120883840 1.325258 16.814030 290.5856243 37.83988241 
2051035179509633024 1.271601 17.195335 290.6763933 37.38713565 
2051049297060391936 1.363207 16.601160 290.3078397 37.16115568 
2051068405377311360 1.173616 17.125660 290.1038622 37.41815131 
2051069848486192768 1.348475 16.954075 289.9481786 37.35798199 
2051075930160547328 1.347582 16.404812 290.5319128 37.35330719 
2051087234514708352 1.391692 16.807873 290.5274208 37.58430539 
2051095309052768128 1.378544 17.093178 290.1003051 37.49324665 
2051097336277508224 1.402487 16.654484 290.2495243 37.60021331 
2051097542435896192 1.283688 17.259266 290.1893739 37.60767273 
2051097611155400576 1.150345 17.210499 290.2256785 37.60521728 
2051097817313885440 1.366707 16.958483 290.2610977 37.63409843 
2051097916093836928 1.356951 16.771917 290.2655476 37.63831154 
2051098229630772480 1.394272 16.433687 290.2512606 37.67646502 
2051098328410657792 1.203900 17.151192 290.1571624 37.61081621 
2051098809449280640 1.340952 16.644781 290.2144717 37.65693933 
2051098848106028288 1.413744 15.918086 290.2210172 37.66589880 
2051098916825494528 1.359355 16.998148 290.2095254 37.66859334 
2051098985545012096 1.400110 16.231108 290.2463154 37.67550615 
2051099054264493440 1.193168 17.274624 290.2303899 37.69826362 
2051099054264913280 1.360645 17.061419 290.2336631 37.69350292 
2051099226063167616 1.306257 17.291271 290.2115601 37.69690636 
2051099256123714944 1.346251 16.971811 290.2247281 37.71767151 
2051099260422926208 1.212141 17.192226 290.2281150 37.70433372 
2051099294782640768 1.159712 17.123838 290.2046588 37.69948638 
2051099329142401536 1.393587 16.061268 290.2076552 37.72326074 
2051099329142405760 1.406215 16.251830 290.2099551 37.72597905 
2051099329142415616 1.351178 16.422352 290.2146284 37.73213062 
2051099668437924736 1.158850 17.091763 290.3787730 37.60122768 
2051100806611180160 1.332615 17.124681 290.3171889 37.64126849 
2051101218928189440 1.275116 17.187536 290.4007390 37.68356742 
2051104036426577024 1.231480 17.199696 290.2800263 37.66971662 
2051104070786352000 1.352498 17.114609 290.3003995 37.68536239 
2051104173865580672 1.325168 17.185104 290.2966046 37.69885366 
2051104002066913024 1.362908 16.359306 290.3270508 37.68950253 
2051104242585063424 1.289792 17.252155 290.2976282 37.70394313 
2051104276944832640 1.416481 16.104689 290.3053086 37.72286466 
2051104547520961536 1.304621 17.278017 290.3763043 37.74424234 
2051104551822837248 1.412340 16.305777 290.3710012 37.73909694 
2051104586182485120 1.303339 17.231567 290.3227486 37.71145386 
2051104586182487040 1.249191 17.247120 290.3194815 37.71687962 
2051104826700755584 1.365495 16.266693 290.3508429 37.77171667 
2051104929780175232 1.382991 16.810919 290.2426352 37.70321034 
2051104964139546368 1.234824 17.201097 290.2638632 37.72041436 
2051104964139553152 1.267644 17.196165 290.2688538 37.72119476 
2051105062919523072 1.302304 17.137215 290.2694577 37.73921452 
2051105101573605504 1.209820 17.175350 290.2813963 37.73608274 
2051105097279260672 1.328247 16.821812 290.2793869 37.73559045 
2051105170297968896 1.186716 17.147442 290.2491601 37.72770933 
2051105170297982336 1.357329 16.516203 290.2519949 37.73788128 
2051105200358468864 1.364220 16.850147 290.2185912 37.73382237 
2051105204657694720 1.342790 16.812885 290.2298496 37.73484565 
2051105239012428544 1.287819 17.160720 290.2333494 37.74919319 
2051105239017443584 1.393494 16.198654 290.2387128 37.73756440 
2051105239017459200 1.201367 17.200670 290.2359722 37.75454725 
2051105239017460736 1.358564 16.603142 290.2393022 37.75232339 
2051105273377214080 1.294996 17.143196 290.2561780 37.74675704 
2051105273377222144 1.385952 16.462715 290.2571330 37.75284167 
2051105307736981760 1.368877 16.779484 290.2735184 37.75515074 
2051105342096680320 1.403668 16.446175 290.2445140 37.75068920 
2051105376456452608 1.154633 17.136602 290.2547612 37.76959067 
2051105376456460160 1.393088 16.561120 290.2547897 37.77535855 
2051105376456463360 1.366085 17.015789 290.2573154 37.77556026 
2051105342096681728 1.353315 16.213223 290.2488951 37.74734337 
2051105342096693888 1.367087 16.420767 290.2529607 37.75314684 
2051105445175978496 1.374480 15.981059 290.3083766 37.75262258 
2051105548255223040 1.340451 16.813175 290.3244852 37.76255244 
2051105616974698496 1.292658 17.003424 290.3105375 37.77576838 
2051105685694125568 1.328160 17.050838 290.2802453 37.76647507 
2051105685694131712 1.321572 17.101910 290.2844973 37.76606761 
2051105685694131968 1.160938 17.020935 290.2767109 37.77428395 
2051105685694135424 1.161524 17.119522 290.2863238 37.76721762 
2051105720053889536 1.348058 16.612915 290.2847463 37.78114835 
2051105720053899776 1.402971 16.165455 290.2894266 37.78397717 
2051105750114329984 1.301174 17.039904 290.2768442 37.77774324 
2051105754413613568 1.378326 16.878822 290.2715968 37.78256351 
2051105788773376640 1.386500 16.434948 290.2766889 37.79722328 
2051105788773378176 1.423423 16.218334 290.2796110 37.79577598 
2051105891852607104 1.270925 17.202835 290.2924621 37.79671803 
2051106304164871040 1.248033 17.074340 290.3595787 37.77609393 
2051107300601994624 1.380518 16.260658 290.3624302 37.83634275 
2051107369321439616 1.336930 17.013880 290.3397123 37.82981150 
2051107472400667008 1.381640 16.682007 290.3423967 37.83869375 
2051107644199431296 1.365317 17.028890 290.3945843 37.85396079 
2051107678559147520 1.336248 17.225325 290.3836266 37.84546132 
2051285077885673344 1.274275 17.235111 290.0906309 37.66217457 
2051286486634959872 1.173808 17.199692 290.1373385 37.68697358 
2051286692793390848 1.368322 16.009438 290.1248925 37.70252311 
2051286727153133312 1.322014 16.928232 290.1313024 37.70975872 
2051286757221902848 1.170614 17.153982 290.1128273 37.70513461 
2051286761512866560 1.342773 16.891123 290.1205765 37.70417951 
2051286860290919040 1.386258 16.372280 290.1841689 37.71265085 
2051286933311580160 1.397319 16.055563 290.1807423 37.72142661 
2051286963370158080 1.234006 17.190190 290.1874697 37.72107847 
2051287036390801024 1.221054 17.159115 290.1829239 37.73488516 
2051287139470004480 1.366973 16.059132 290.1570494 37.72575998 
2051287173829741312 1.373629 16.813190 290.1395804 37.73772987 
2051287173829741440 1.271988 17.216150 290.1436379 37.73414044 
2051287208189481984 1.224818 17.161816 290.1406620 37.74556272 
2051287276908973312 1.365432 17.019663 290.1768625 37.75044567 
2051287276908973824 1.248412 17.167734 290.1783424 37.75170839 
2051287276908982144 1.294665 17.153618 290.1836449 37.76457441 
2051287276908980096 1.191503 17.074358 290.1855348 37.75785231 
2051287306967644416 1.324945 17.033049 290.1646879 37.75727284 
2051287345628459008 1.367668 16.944412 290.1776476 37.77161462 
2051287547485730816 1.310444 17.096874 290.1198025 37.73276879 
2051287551786853504 1.319407 17.051369 290.1129258 37.72673768 
2051287925453064960 1.285487 17.299730 290.1324348 37.73873760 
2051287998463703552 1.374163 16.637960 290.1113699 37.75061928 
2051288032823457920 1.173080 17.144812 290.1241711 37.75983464 
2051288032823465984 1.379648 16.394365 290.1308548 37.76335308 
2051288062894537472 1.201450 17.022303 290.1483401 37.76857088 
2051288067182951936 1.235301 17.179040 290.1547918 37.76362550 
2051288101542978304 1.163031 17.069540 290.1567982 37.77813057 
2051288135902701056 1.342449 17.086815 290.1425962 37.77373253 
2051288135902702208 1.355948 16.902353 290.1352735 37.78289826 
2051288165961197056 1.165813 17.171429 290.1472262 37.79482501 
2051288372119657728 1.151670 17.257645 290.1452093 37.80404192 
2051288376420882688 1.407863 16.537577 290.1352553 37.79735262 
2051288410780617984 1.284590 17.263504 290.1215834 37.80820232 
2051288582579123456 1.372730 16.489805 289.9500067 37.67422831 
2051290678523243776 1.271727 17.220243 290.0403715 37.73568884 
2051290815962226304 1.250448 17.302677 290.0581455 37.76681220 
2051291193919372416 1.191323 17.168348 290.0434633 37.82195940 
2051291331358356608 1.348348 17.140411 290.0909832 37.81635997 
2051291468797334528 1.357145 17.024070 290.1009141 37.83186494 
2051292877546336768 1.353466 17.014204 290.2052410 37.74519207 
2051292907615357184 1.160768 17.154043 290.2275567 37.75269015 
2051292911899626112 1.184208 17.086260 290.2346099 37.75631442 
2051292911906092416 1.213697 17.169935 290.2288288 37.75710112 
2051292911906096896 1.361595 16.862883 290.2259835 37.76683322 
2051292946259296000 1.337260 16.955187 290.2013731 37.75449442 
2051292946265814144 1.373378 16.305683 290.1981510 37.75452342 
2051292946265814912 1.366153 16.511097 290.1991453 37.75511713 
2051292976324530688 1.180035 17.146805 290.2116182 37.76164029 
2051292980619103104 1.392682 16.583927 290.2210420 37.77043211 
2051292980625567744 1.378404 16.320890 290.2136232 37.77090244 
2051293014985313024 1.190788 17.166931 290.2367121 37.75761212 
2051293014985320448 1.392739 16.502950 290.2423241 37.76698327 
2051293014985323392 1.399489 16.617474 290.2467528 37.76824901 
2051293079416640768 1.175379 17.150654 290.2275006 37.78195400 
2051293083704790016 1.412278 16.024347 290.2158628 37.78001705 
2051293083704791808 1.212446 17.188408 290.2278049 37.77028409 
2051293083704795008 1.371142 16.346626 290.2240953 37.78024796 
2051293083704798848 1.360621 16.785637 290.2306377 37.78192975 
2051293118064540160 1.371301 16.362213 290.2292059 37.78943436 
2051293118064543232 1.395929 16.112766 290.2391299 37.78777542 
2051293118064543872 1.255243 17.083601 290.2357922 37.79376263 
2051293118064545664 1.393542 16.790060 290.2383337 37.79575619 
2051293148123223296 1.353962 16.879778 290.1920516 37.76977491 
2051293148133456896 1.183402 17.133207 290.1997680 37.76626971 
2051293152424246656 1.341084 16.935198 290.1931719 37.76521339 
2051293152424248448 1.275413 17.229536 290.1942937 37.76900964 
2051293182493212032 1.173981 17.151680 290.2073154 37.78757025 
2051293186777498496 1.324335 17.212065 290.2015209 37.77498662 
2051293186783993856 1.410701 16.359692 290.2035789 37.77434394 
2051293186783998848 1.330207 17.078798 290.2007250 37.78590157 
2051293186784001664 1.437105 15.988418 290.2031107 37.78753453 
2051293186784002048 1.208163 17.186329 290.2030297 37.78822641 
2051293216841650816 1.278921 17.126284 290.1863507 37.78452373 
2051293221143722496 1.359230 17.187841 290.1804017 37.77704287 
2051293251202472448 1.271648 17.227146 290.1956676 37.79227971 
2051293251212649472 1.168611 17.124477 290.1901148 37.79795744 
2051293255503779456 1.371910 16.396666 290.1926187 37.79753650 
2051293285561111296 1.192963 17.164486 290.2134370 37.79144408 
2051293285572441856 1.369405 17.135128 290.2130177 37.78816859 
2051293289863229312 1.208099 17.190245 290.2228031 37.79056533 
2051293319921971584 1.343884 17.154108 290.2308244 37.79707371 
2051293324216546432 1.214104 17.167051 290.2237085 37.80765045 
2051293324222970624 1.365515 16.755930 290.2268106 37.79304123 
2051293324222972288 1.361571 16.634620 290.2226199 37.80270752 
2051293354280400768 1.223544 17.059668 290.2074218 37.80007020 
2051293354280617728 1.203329 17.154270 290.2091366 37.80373738 
2051293354281765888 1.390394 16.342232 290.1984191 37.80769844 
2051293358576262272 1.362492 16.803303 290.2107639 37.80380146 
2051293358583009280 1.403373 15.974873 290.2025195 37.80225980 
2051293358583023360 1.372276 16.374762 290.2059551 37.81295940 
2051293388651656320 1.158176 17.142006 290.2129025 37.81446979 
2051293392942783232 1.370840 16.674908 290.2142982 37.82589169 
2051293427302193408 1.374394 16.847305 290.2574918 37.78310989 
2051293491719357056 1.353235 17.165670 290.2391558 37.80291569 
2051293491719572096 1.334069 17.053825 290.2462092 37.80108508 
2051293496021669888 1.326393 17.195862 290.2377443 37.80330665 
2051293496021671040 1.394389 16.000107 290.2435253 37.79984140 
2051293496021673728 1.359241 16.806232 290.2500332 37.80041322 
2051293496021675392 1.393003 16.329477 290.2453786 37.81187505 
2051293530381416704 1.159908 17.113495 290.2561920 37.81220887 
2051293530381416832 1.378576 16.390272 290.2582656 37.81062050 
2051293599100900864 1.181824 17.124445 290.2899227 37.83101869 
2051293633460636928 1.269685 17.211048 290.2665641 37.83510752 
2051293633460637696 1.250322 17.178917 290.2754012 37.83057739 
2051293667820376320 1.249640 17.183760 290.2780011 37.83055777 
2051293667820377088 1.318329 17.188469 290.2752388 37.84146245 
2051293667820377344 1.244758 17.175213 290.2849642 37.83568431 
2051293667820378624 1.338108 17.094969 290.2827372 37.84272731 
2051293702180101120 1.373580 16.447145 290.2360668 37.80755804 
2051293702180104960 1.290533 17.144768 290.2380423 37.81673004 
2051293702180106368 1.358317 16.050016 290.2400139 37.82008374 
2051293702180434432 1.346289 16.652222 290.2389176 37.80642376 
2051293702180435200 1.377477 16.596935 290.2359602 37.80986341 
2051293702180441984 1.180654 17.144040 290.2338897 37.81904190 
2051293770899911552 1.210820 17.189089 290.2239746 37.82202592 
2051293805259670528 1.194393 17.172739 290.2292106 37.84096990 
2051293805259678720 1.382009 16.165250 290.2438006 37.83554864 
2051293908338911872 1.173046 17.126612 290.2436989 37.85565681 
2051293908338919040 1.162519 17.125916 290.2501618 37.85586230 
2051293938397453312 1.365725 16.824253 290.2560842 37.85726088 
2051293977058253184 1.355366 16.629383 290.1686818 37.78510239 
2051293977058254080 1.376325 16.739038 290.1718983 37.78287913 
2051293977058256384 1.392258 15.883778 290.1727978 37.78462435 
2051293977058261248 1.305527 17.113106 290.1754269 37.78722391 
2051294011418014592 1.351541 16.571424 290.1802917 37.79970928 
2051294011418017664 1.312345 17.185993 290.1853100 37.79714215 
2051294011418024960 1.254615 17.144125 290.1832704 37.80838804 
2051294045777728768 1.272472 17.227800 290.1590760 37.79378914 
2051294045777731968 1.408146 16.543606 290.1532184 37.80363068 
2051294075848817408 1.280536 17.279696 290.1667267 37.81135246 
2051294080137504384 1.167334 17.181670 290.1724965 37.82270697 
2051294114497249408 1.275623 17.231955 290.1868440 37.81534962 
2051294114497264128 1.269948 17.186277 290.1997902 37.81484990 
2051294213275304320 1.335731 16.904100 290.1963638 37.84083818 
2051294251936175488 1.202230 17.178062 290.1484215 37.82460090 
2051294286296280192 1.171831 17.302174 290.1579175 37.81901424 
2051294389375155840 1.178190 17.169798 290.1696761 37.83319982 
2051294423734919552 1.208845 17.288069 290.1788631 37.84895010 
2051294732972627968 1.401886 16.070267 290.2201034 37.87492161 
2051294801692073344 1.268237 17.032358 290.1946455 37.86485748 
2051294934829981696 1.164152 17.214733 290.2131983 37.89431381 
2051295072268761856 1.207319 17.160786 290.3128824 37.83913982 
2051295076563262336 1.359254 17.016148 290.2943229 37.83811716 
2051295214008610048 1.212252 17.168297 290.3209235 37.85759952 
2051295420167435392 1.339362 16.997261 290.2590010 37.87434705 
2051297309952899456 1.271016 17.257921 290.1306261 37.85284830 
2051297344312625920 1.363777 17.137121 290.1134387 37.85688287 
2051297546169982592 1.415260 16.484669 290.1140585 37.86287260 
2051297653550291456 1.427428 16.013080 290.1040874 37.88965510 
2051297786688299904 1.180523 17.182833 290.1263396 37.91164623 
2051298203306457216 1.205612 17.236298 290.1518355 37.93667418 
2051298478184006400 1.400682 16.797844 290.0847133 37.90306137 
2051299474616573696 1.260934 17.289007 290.2189153 37.92698899 
2051303971441040256 1.241100 17.082956 289.9581074 37.86216811 
2051311431805474560 1.371267 17.050230 290.0772784 38.02285017 
2051317268660437120 1.200736 17.205100 290.0514018 38.15396776 

